Invertible Low-Divergence Coding

Several applications in communication, control, and learning require approximating target distributions to within small informational divergence (I-divergence). The additional requirement of invertibility usually leads to using encoders that are one-to-one mappings, also known as distribution matchers. However, even the best one-to-one encoders have I-divergences that grow logarithmically with the block length in general. To improve performance, an encoder is proposed that has an invertible one-to-many mapping and a low-rate resolution code. Two algorithms are developed to design the mapping by assigning strings in either a most-likely first or least-likely first order. Both algorithms give information rates approaching the entropy of the target distribution with exponentially decreasing I-divergence and with vanishing resolution rate in the block length.

==> figures/draw_divg_LFL_n20_0.89.txt <==
0.05	0.006848604757222251
0.1	0.018008846213144206
0.15	0.03291285583305931
0.2	0.05939471026845107
0.25	0.10186915805001587
0.3	0.19006735135502345
0.35	0.2790868299995209
0.4	0.3760076539202446
0.45	0.6130317925599279
0.5	0.8487599260794406


==> figures/draw_divg_LFL_n8_0.89.txt <==
0.125	0.12146046017700007
0.25	0.26002638400181904
0.375	0.38796698587855816
0.5	0.7479250902315371


==> figures/draw_divg_LLF_n10.txt <==
0.1	0.07143318
0.2	0.14425282
0.3	0.26013752
0.4	0.44760669
0.5	0.781316275
0.6	0.854818743656814
0.7	1.197438525327775
0.8	2.0050176441345973
0.9	2.6329702338425305

==> figures/draw_divg_LLF_n16.txt <==
0.0625	0.0175344627171235398821057270960539547968035849147675297125380527552219993761561
0.125	0.04448968454864325923073973818238027102072014106600377909821585126068992882618716
0.1875	0.08005136256377974305206671661938313937808043391089658718511081477154142958776279
0.25	0.1182567971095388965977632043238044182405524471321938564186944206040778989991678
0.3125	0.2284162950479110521926502492885839841408899975390076210860611299956362280645093
0.375	0.3714157872037905607615542796519581021004124575195184193980806278451848896953401
0.4375	0.5090499175210500563181558335292799972784809944296269148603415390510855213720656
0.5	0.8238923870510721669839711582372963219682933911996529738809812275066537116302018

==> figures/draw_divg_MFL_n20_0.89.txt <==
0.05	1.0650111754543766e-11
0.1	-1.2740187377053371e-11
0.15	3.332124163601834e-12
0.2	0.011209847348410247
0.25	0.04741241424712566
0.3	0.08168707555057766
0.35	0.15508245346206886
0.4	0.28729918572418167
0.45	0.4028043684343192
0.5	0.6538636227785748


==> figures/draw_divg_MFL_n8_0.89.txt <==
0.125	4.844185559596045e-15
0.25	0.06631621700774996
0.375	0.25763353760134133
0.5	0.4569666416695867


==> figures/draw_divg_alg_LLF_n10_0.89.txt <==
0.1	0.07143318160926337
0.2	0.1442528213739325
0.3	0.2601375244704194
0.4	0.44760669367956807
0.5	0.7813162750770226
0.6	1.095998812100581
0.7	1.8664218057490283
0.8	2.7494057699785843
0.9	4.037432884515068


==> figures/draw_divg_alg_LLF_n16_0.89.txt <==
0.0625	0.01753446271712128
0.125	0.04448968454864474
0.1875	0.08005136256377945
0.25	0.11825679710954043
0.3125	0.22841629504791183
0.375	0.3714157872037916
0.4375	0.5090499175210514
0.5	0.8238923870510726
0.5625	1.1836695922964018
0.625	1.5936180235688802
0.6875	2.187620256151381
0.75	2.9949087957866496
0.8125	3.852295342027671
0.875	5.111219176953988
0.9375	7.077613658495839


==> figures/draw_divg_alg_MLF_n10_0.11.txt <==
0.1	0
0.2	0.013380966578610341
0.3	0.1383332316639086
0.4	0.2732269001593616
0.5	0.5340916565599125
0.6	0.9310872881948109
0.7	1.5308701134558382
0.8	2.367690703416741
0.9	3.7679775644214692


==> figures/draw_divg_alg_MLF_n16_0.11.txt <==
0.0625	0
0.125	0
0.1875	0.00523690493844556
0.25	0.058571082035740185
0.3125	0.11876872459727193
0.375	0.20337353109908277
0.4375	0.4005267718274489
0.5	0.5785641554573406
0.5625	0.9366336267463982
0.625	1.307084771592
0.6875	1.9133970634926456
0.75	2.590470212862899
0.8125	3.5522572394465284
0.875	4.887499445560369
0.9375	6.853138607299037


==> figures/draw_divg_alg_n18_0.89.txt <==
0.05555555555555555	0.010617104898430138
0.1111111111111111	0.024487831125663204
0.16666666666666666	0.05227123766636099
0.2222222222222222	0.08422451237944563
0.2777777777777778	0.15210760647835814
0.3333333333333333	0.26390596711863556
0.3888888888888889	0.3955971294593539
0.4444444444444444	0.5554763112439182
0.5	0.806484162697437
0.5555555555555556	1.031065791733806
0.6111111111111112	1.5223330424046233
0.6666666666666666	1.9129802349172285
0.7222222222222222	2.8256188926190413
0.7777777777777778	3.53055205328515
0.8333333333333334	4.4992878179366045
0.8888888888888888	5.951807672462639
0.9444444444444444	8.1352753816867


==> figures/draw_divg_alg_n20_0.89.txt <==
0.05	0.006848604757222251
0.1	0.018008846213144206
0.15	0.03291285583305931
0.2	0.05939471026845108
0.25	0.10186915805001587
0.3	0.19006735135502334
0.35	0.279086829999521
0.4	0.37600765392024416
0.45	0.6130317925599283
0.5	0.8487599260794405
0.55	1.0995735768698
0.6	1.5693097413780492
0.65	1.9752165082465898
0.7	2.6527570275860066
0.75	3.334567628688359
0.8	4.1111605626906895
0.85	5.295228508738825
0.9	6.833694554088721
0.95	9.209123704359587


==> figures/draw_divg_lb2_n10_0.89.txt <==
0.1	0.0
0.2	0.013380966578618647
0.3	0.13833323166390207
0.4	0.27322690015935813
0.5	0.5340916565598708
0.6	0.9310542655885404
0.7	1.2355562862936376
0.8	2.251446058346563
0.9	2.756184440948508


==> figures/draw_divg_lb2_n16_0.89.txt <==
0.0625	0.0
0.125	0.0
0.1875	0.005236904938418024
0.25	0.058571082035627914
0.3125	0.11876872459724085
0.375	0.2033735310991086
0.4375	0.4005267718274571
0.5	0.576830094029567
0.5625	0.9366336267463957
0.625	1.3066659064887625
0.6875	1.5700801265612259
0.75	2.492102343821533
0.8125	2.8869197742735033
0.875	3.131221849065864
0.9375	4.717531090050558


==> figures/draw_divg_lb_n1000_0.89.txt <==
0.001	0.0
0.168	0.0
0.169	-1.1723296496715342e-51
0.17	-1.2543560023588179e-51
0.171	-9.612735899409358e-52
0.172	-6.4768458935123074e-52
0.173	-4.073661918659965e-52
0.174	-2.454450445281886e-52
0.175	-8.091365584878236e-50
0.176	-5.090775556033844e-50
0.177	-3.0679341598143166e-50
0.178	-5.049267210607529e-48
0.179	-3.17781788761153e-48
0.18	-1.9155010849596468e-48
0.181	-2.098561744810332e-46
0.182	-1.3211699196417482e-46
0.183	-7.965294834391644e-47
0.184	-6.535132602252714e-45
0.185	-4.115525380413286e-45
0.186	-2.4817422298501058e-45
0.187	-1.6265031452196881e-43
0.188	-1.0246070775420418e-43
0.189	-6.179812912371327e-44
0.19	-3.37017076747795e-42
0.191	-2.123652490681126e-42
0.192	-1.2811097988116378e-42
0.193	-5.979704809269203e-41
0.194	-3.7691016580262453e-41
0.195	-2.2741754557089432e-41
0.196	-9.274556617286527e-40
0.197	-5.847567040564624e-40
0.198	-3.5289278862429907e-40
0.199	-1.2774133932548896e-38
0.2	-8.056284091151002e-39
0.201	-4.862750608013775e-39
0.202	-1.5819385506630367e-37
0.203	-9.979560116232706e-38
0.204	-6.02471373957524e-38
0.205	-1.7792308881842597e-36
0.206	-1.1227155200423535e-36
0.207	-6.779077979962881e-37
0.208	-1.8325828222953293e-35
0.209	-1.1566813095838383e-35
0.21	-6.985356040100055e-36
0.211	-1.740643770648579e-34
0.212	-1.0989290991671978e-34
0.213	-6.637681565050527e-35
0.214	-1.5337286753746055e-33
0.215	-9.685339900845332e-34
0.216	-5.8510182124088136e-34
0.217	-1.2600881585686533e-32
0.218	-7.959221944002445e-33
0.219	-4.8090015475809114e-33
0.22	-9.696199331275473e-32
0.221	-6.125919475292567e-32
0.222	-3.701869642473697e-32
0.223	-7.015362251303411e-31
0.224	-4.433191876612073e-31
0.225	-2.679351313786218e-31
0.226	-4.789078545610274e-30
0.227	-3.0269941691936063e-30
0.228	-1.8297245327910367e-30
0.229	-3.0942085572717816e-29
0.23	-1.9561350068049278e-29
0.231	-1.1825828674869816e-29
0.232	-1.8973509380502185e-28
0.233	-1.1997281444816852e-28
0.234	-7.253904099691458e-29
0.235	-1.106963526522104e-27
0.236	-7.000847999943791e-28
0.237	-4.233439183638529e-28
0.238	-6.158748189605899e-27
0.239	-3.8957228598834646e-27
0.24	-2.3560358124819883e-27
0.241	-3.2743366799631625e-26
0.242	-2.071539477266912e-26
0.243	-1.2529553072761206e-26
0.244	-1.6666628573497105e-25
0.245	-1.0546001000964272e-25
0.246	-6.37934385758999e-26
0.247	-8.136177394006535e-25
0.248	-5.149041758093253e-25
0.249	-3.1149974095916846e-25
0.25	-3.815371054728569e-24
0.251	-2.4149292267977274e-24
0.252	-1.4610864631155842e-24
0.253	-1.7212338232407537e-23
0.254	-1.0895939207008555e-23
0.255	-6.592854648906666e-24
0.256	-7.480418939133689e-23
0.257	-4.73590873115243e-23
0.258	-2.8658039963690063e-23
0.259	-3.135807060040498e-22
0.26	-1.9855217430564947e-22
0.261	-1.2015699780463694e-22
0.262	-1.2694831388193848e-21
0.263	-8.038876241854472e-22
0.264	-4.86516839480611e-22
0.265	-4.968687489335376e-21
0.266	-3.1466485027224352e-21
0.267	-1.90447663038859e-21
0.268	-1.8821137714009238e-20
0.269	-1.1920253415318605e-20
0.27	-7.214968986816291e-21
0.271	-6.906595083542187e-20
0.272	-4.3745306353875316e-20
0.273	-2.6478818645019837e-20
0.274	-2.45750955959538e-19
0.275	-1.5566292336988312e-19
0.276	-9.422518437999856e-20
0.277	-8.486245334061876e-19
0.278	-5.375545662565606e-19
0.279	-3.2539843290502044e-19
0.28	-2.846295481160991e-18
0.281	-1.8030107831249517e-18
0.282	-1.0914369128347032e-18
0.283	-9.279485233971618e-18
0.284	2.6547250429213395e-16
0.285	2.7719683295424877e-16
0.286	2.9091436947658826e-16
0.287	3.01700823833399e-16
0.288	5.074899424573172e-16
0.289	5.498396493935784e-16
0.29	5.83138488969995e-16
0.291	8.808411622593833e-16
0.292	1.008204026879243e-15
0.293	1.4286790370773805e-15
0.294	2.3498265322428542e-15
0.295	3.0435276881056992e-15
0.296	4.058988943146811e-15
0.297	6.895247040541024e-15
0.298	8.923754983378484e-15
0.299	1.1471183347337974e-14
0.3	1.882969665914961e-14
0.301	2.4370895394829194e-14
0.302	3.097018025003236e-14
0.303	5.1389449566727835e-14
0.304	6.591071870573277e-14
0.305	8.211430281235964e-14
0.306	1.3623614985441034e-13
0.307	1.7577182109784527e-13
0.308	2.1414798290588465e-13
0.309	3.550988812744366e-13
0.31	4.574085849585286e-13
0.311	5.463481574627794e-13
0.312	9.041207651329797e-13
0.313	1.1642780982645497e-12
0.314	1.3624260244242686e-12
0.315	2.2525866051423725e-12
0.316	2.899436318835932e-12
0.317	3.3276702104984695e-12
0.318	5.4948830938073995e-12
0.319	7.0694596165032915e-12
0.32	8.102393089697008e-12
0.321	1.3126797491097007e-11
0.322	1.6878880913916087e-11
0.323	1.933940363484721e-11
0.324	3.0722578333577126e-11
0.325	3.9479797827682965e-11
0.326	4.522070943839886e-11
0.327	7.04739751690411e-11
0.328	9.050117413711908e-11
0.329	1.0362548398669177e-10
0.33	1.5850191033716096e-10
0.331	2.033959611029529e-10
0.332	2.3280696749616768e-10
0.333	3.496512177079372e-10
0.334	4.483323505270068e-10
0.335	5.129570510230558e-10
0.336	7.568025863616921e-10
0.337	9.695711495557285e-10
0.338	1.1088549019144275e-9
0.339	1.6077769865868833e-9
0.34	2.057919684722679e-9
0.341	2.3524706745480633e-9
0.342	3.3535726360376893e-9
0.343	4.2883373684094696e-9
0.344	4.899726467384999e-9
0.345	6.870160743321657e-9
0.346	8.776055844895684e-9
0.347	1.0022022884220212e-8
0.348	1.3827305502170137e-8
0.349	1.7643851139838325e-8
0.35	2.013762297608326e-8
0.351	2.7349528044655648e-8
0.352	3.485784396643717e-8
0.353	3.9761206501207594e-8
0.354	5.317774923124495e-8
0.355	6.769341981256951e-8
0.356	7.716756110663994e-8
0.357	1.0167178214293415e-7
0.358	1.2925672767246795e-7
0.359	1.47250076990972e-7
0.36	1.911966779164929e-7
0.361	2.427387591795485e-7
0.362	2.763376084294919e-7
0.363	3.5374102837993913e-7
0.364	4.4845572770470827e-7
0.365	5.101560635826459e-7
0.366	6.440630300784639e-7
0.367	8.152796524935731e-7
0.368	9.267369553772175e-7
0.369	1.1543004905697042e-6
0.37	1.4588457952807134e-6
0.371	1.6569489504897062e-6
0.372	2.0368729014210336e-6
0.373	2.570007243436331e-6
0.374	2.916534239741724e-6
0.375	3.539711735652931e-6
0.376	4.4584644591607e-6
0.377	5.055147459343683e-6
0.378	6.059443239834432e-6
0.379	7.618398290462211e-6
0.38	8.629992936957697e-6
0.381	1.0220169313759367e-5
0.382	1.2825331010885368e-5
0.383	1.4514287300661308e-5
0.384	1.6987974200416685e-5
0.385	2.1276348009550618e-5
0.386	2.4053947563584964e-5
0.387	2.783421038874778e-5
0.388	3.478919012078839e-5
0.389	3.9289559651040526e-5
0.39	4.496390145926551e-5
0.391	5.6079443739718475e-5
0.392	6.326465984204909e-5
0.393	7.162906615641826e-5
0.394	8.913886926546454e-5
0.395	0.00010044537401549546
0.396	0.00011255012783783999
0.397	0.00013974143748998608
0.398	0.00015728006696742524
0.399	0.00017447141303200532
0.4	0.00021610636063383034
0.401	0.00024293025536443083
0.402	0.0002668785277626034
0.403	0.00032974864562593904
0.404	0.0003702048863738426
0.405	0.0004029055028752916
0.406	0.000496546701713697
0.407	0.0005567283363270866
0.408	0.0006004573565998748
0.409	0.0007380525237882436
0.41	0.0008263672902644715
0.411	0.0008835685259586663
0.412	0.001083062265947225
0.413	0.0012109323009168779
0.414	0.001288928473007647
0.415	0.0015694531829108967
0.416	0.0017521558661211434
0.417	0.001863496647795707
0.418	0.002246276928486225
0.419	0.0025039303564540934
0.42	0.002660797396828018
0.421	0.0031760796034156387
0.422	0.0035347667630171707
0.423	0.0037529283241795387
0.424	0.0044373969466974025
0.425	0.004930410459826452
0.426	0.005229958435087422
0.427	0.006127350540290771
0.428	0.00679652517095434
0.429	0.00720265868079383
0.43	0.008364250263227497
0.431	0.009261333877122567
0.432	0.009805158060619316
0.433	0.011290092171117788
0.434	0.012478088547697806
0.435	0.013197386664254606
0.436	0.01507283204038909
0.437	0.016627232228142816
0.438	0.017567159163618645
0.439	0.019908314948998092
0.44	0.021918119339548448
0.441	0.02313175610098215
0.442	0.02602175136483604
0.443	0.028590174056055823
0.444	0.0301388769346643
0.445	0.0336686498225913
0.446	0.0369133917879809
0.447	0.03886686761947206
0.448	0.04313514350385937
0.449	0.047188122971570955
0.45	0.04962416420735313
0.451	0.054737679791358566
0.452	0.05974411802810251
0.453	0.06274793875226907
0.454	0.06882207430643758
0.455	0.07493885312585967
0.456	0.07860197994447268
0.457	0.08576196013991363
0.458	0.09315519373906905
0.459	0.0975738834441626
0.46	0.10595668564464236
0.461	0.11479848304700473
0.462	0.12007166150257702
0.463	0.12982872816304095
0.464	0.14029316230309508
0.465	0.14651990509987556
0.466	0.1578206958333618
0.467	0.17007903939723465
0.468	0.17735564312657598
0.469	0.19039198614158434
0.47	0.20460732057247794
0.471	0.21302404247370196
0.472	0.22801516046144377
0.473	0.24433651068426615
0.474	0.2539740821611296
0.475	0.27117208159749273
0.476	0.28972827247306576
0.477	0.3006543167269586
0.478	0.3203498497299223
0.479	0.34124331836138455
0.48	0.3535088223554401
0.481	0.3760365642711372
0.482	0.3993373923533634
0.483	0.412973396831197
0.484	0.43871693732525824
0.485	0.46445738709677126
0.486	0.4794720639822718
0.487	0.5088677899435967
0.488	0.5370376334926135
0.489	0.5534139165671251
0.49	0.586953475192354
0.491	0.6174963977758743
0.492	0.6351903193712937
0.493	0.673421290963287
0.494	0.7062326231301947
0.495	0.725172486536838
0.496	0.7686969681643895
0.497	0.8036229582338891
0.498	0.8237094430798562
0.499	0.8731803433278651
0.5	0.91001912173819
0.501	0.9311263789329722
0.502	0.9872413452472958
0.503	1.0257456574194657
0.504	1.0477234032678981
0.505	1.1112164394819375
0.506	1.1510981375916123
0.507	1.174470377863718
0.508	1.2454056793579558
0.509	1.2863418706510403
0.51	1.3175461967846716
0.511	1.3900705052168687
0.512	1.4317111612855793
0.513	1.4719531027715924
0.514	1.5454324140583284
0.515	1.587409158568333
0.516	1.6378988974755508
0.517	1.7116725897360516
0.518	1.7536083083187566
0.519	1.815534047244439
0.52	1.8889325412653806
0.521	1.9304514029170219
0.522	2.0049528033982496
0.523	2.0773157466692265
0.524	2.118053195987781
0.525	2.2061961062120896
0.526	2.2768902461905607
0.527	2.316502523194201
0.528	2.4192561543898687
0.529	2.4876920762571615
0.53	2.5258648461351383
0.531	2.644082419208475
0.532	2.70972938893644
0.533	2.7461851162125352
0.534	2.8805887949650697
0.535	2.942987064894899
0.536	2.977490841163601
0.537	3.1286615127046264
0.538	3.1874316042464272
0.539	3.2197952299996304
0.54	3.388167407823595
0.541	3.4430160709894273
0.542	3.4731002929196744
0.543	3.658962126453274
0.544	3.7096848733940124
0.545	3.7373997812129263
0.546	3.940897879819221
0.547	3.987378183640824
0.548	4.012681867361023
0.549	4.2338304065224905
0.55	4.276035832933001
0.551	4.298931486099071
0.552	4.537624874081228
0.553	4.575600559926081
0.554	4.59613228126161
0.555	4.852160535837486
0.556	4.886020536856027
0.557	4.904268128850496
0.558	5.177334049597269
0.559	5.207251145253458
0.56	5.223324231932645
0.561	5.513061452495455
0.562	5.539256017933417
0.563	5.553287805926565
0.564	5.859278865916344
0.565	5.882007402980429
0.566	5.89414839216755
0.567	6.215942069661363
0.568	6.235485936397184
0.569	6.245897852331183
0.57	6.583025132597053
0.571	6.599679931632366
0.572	6.608530105874107
0.573	6.960518316239788
0.574	6.974584305904316
0.575	6.9820406770490955
0.576	7.348425478462462
0.577	7.360199265563184
0.578	7.366426117675882
0.579	7.746761198520837
0.58	7.75652886679784
0.581	7.761683367367661
0.582	8.15554782487058
0.583	8.163579555493179
0.584	8.167809105299701
0.585	8.574812617352444
0.586	8.581358772855907
0.587	8.584799137835153
0.588	9.004585119220756
0.589	9.00987369363493
0.59	9.012647855510462
0.591	9.444894855853505
0.592	9.4491301431749
0.593	9.45134778189998
0.594	9.895769419215908
0.595	9.899131719885913
0.596	9.90088922663026
0.597	10.357232962736342
0.598	10.359879132098062
0.599	10.361260045750049
0.6	10.829305102261008

==> figures/draw_divg_lb_n10_0.89.txt <==
0.1	0.0
0.2	0.013380966578618647
0.3	0.13833323166390207
0.4	0.27322690015935813
0.5	0.38162061269641756
0.6	0.854818743656814
0.7	1.197438525327775
0.8	2.0050176441345973
0.9	2.6329702338425305


==> figures/draw_divg_lb_n16_0.89.txt <==
0.0625	0.0
0.125	0.0
0.1875	0.005236904938418309
0.25	0.058571082035628164
0.3125	0.1187687245972411
0.375	0.1650409237338428
0.4375	0.3572930397162021
0.5	0.5552132279739397
0.5625	0.7213683773173343
0.625	1.1990332817742337
0.6875	1.516263814203963
0.75	2.2392406107727028
0.8125	2.760488907749094
0.875	3.0680064158036657
0.9375	4.533152326086833


==> figures/draw_divg_ub_n16_0.89.txt <==
0.0	0.2645703291026947968069899212325342139903851916989297446646592573580327597487263
0.001000000000000000020816681711721685132943093776702880859375	0.2680690769202686871980279355335638761409181939773292971522688381291187273434768
0.00200000000000000004163336342344337026588618755340576171875	0.2716214542775221292546952940564116858509749761623817675814319915960496833542027
0.003000000000000000062450045135165055398829281330108642578125	0.2752284802246915580625124127655518085420938501800802968333115700038631468786502
0.0040000000000000000832667268468867405317723751068115234375	0.2788911985821134896653379444229493640439466307420958080714631135863592053604404
0.005000000000000000104083408558608425664715468883514404296875	0.2826106786968487073351741094011060914239090282809471118581164402876212638277201
0.00600000000000000012490009027033011079765856266021728515625	0.2863880162272980867222378491327231997402588936149930753689894899341391901551473
0.007000000000000000145716771982051795930601656436920166015625	0.2902243339570264053711445742086372713687213478273274825968681705716717887409509
0.008000000000000000166533453693773481063544750213623046875	0.2941207826390712562659424362882258724737065480248879958348217227685652552447854
0.009000000000000001054711873393898713402450084686279296875	0.298078541872078400075619463872968211260947254780939059162414802834439259721096
0.01000000000000000020816681711721685132943093776702880859375	0.3020988210096727294003049758933046247126459509998634766915269840649600689855442
0.0109999999999999993616217608405349892564117908477783203125	0.3061828601045458652889780548269539349756299843864599965800048443678658339430341
0.0120000000000000002498001805406602215953171253204345703125	0.3103319308888171311389195552870962434044596747371963614435061043457521516501536
0.0130000000000000011379786002407854539342224597930908203125	0.3145473377923050880106050526884070598320180608638887801606553603797800611006777
0.01400000000000000029143354396410359186120331287384033203125	0.3188304190004317738121301409921543419512832814062246487453737554807092391124518
0.01499999999999999944488848768742172978818416595458984375	0.3231825475535717117388391493913872340128099711793276727198464913821771224803116
0.01600000000000000033306690738754696212708950042724609375	0.3276051324897530495013580812125304655094572626015051281556504783733834663129295
0.01700000000000000122124532708767219446599483489990234375	0.3320996200327192250334217270275821965864055581879312930495595988687166079302439
0.01800000000000000210942374678779742680490016937255859375	0.3366674948274665950248917349868328334181870970529606338991979915052233059637288
0.0189999999999999995281552145343084703199565410614013671875	0.3413102812254868262587645422902152055471887579834174212738335742268419348720202
0.0200000000000000004163336342344337026588618755340576171875	0.3460295446220634532863039800096228466638771438959404430475050934650364881671725
0.0210000000000000013045120539345589349977672100067138671875	0.350826892848099369489596895339754374594211106049660227049448918105123980143097
0.021999999999999998723243521681069978512823581695556640625	0.3557039776190881897510025288188328012567861939251097474928756432811546707705568
0.022999999999999999611421941381195210851728916168212890625	0.3606624960439860057612766286187108184112140175600349368880562141590575912446173
0.024000000000000000499600361081320443190634250640869140625	0.3657041921968930562039442258744979180346974702138938786544020330879518585943794
0.025000000000000001387778780781445675529539585113525390625	0.3708308587546179579251953921277985856972818184821838692265438334927027061950971
0.026000000000000002275957200481570907868444919586181640625	0.3760443387033695111869715919328926553030205872369540917495849060729061721501058
0.0269999999999999996946886682280819513835012912750244140625	0.3813465271180053993401296396268957763881800586154303814176064487088281568149451
0.0280000000000000005828670879282071837224066257476806640625	0.3867393730174629031300617341956894275051274046110595689622331179113902724438861
0.0290000000000000014710455076283324160613119602203369140625	0.3922248813002048327062998826799562656724928171478959342766858825488310023127148
0.0299999999999999988897769753748434595763683319091796875	0.3978051147637365418983803838745062001187866177605465418862619300234562112837183
0.0309999999999999997779553950749686919152736663818359375	0.403482196212485992310297196303119926726229264667162996805468875205056343764495
0.0320000000000000006661338147750939242541790008544921875	0.4092583106585910651138419845925255852284568265147829066582302868161557414150329
0.0330000000000000015543122344752191565930843353271484375	0.4151357076204079238632386578668497066413554889168120253594778585761432827735113
0.0340000000000000024424906541753443889319896697998046875	0.4211167035238406824688949784959375978817529518613136124150524558976141496947031
0.0350000000000000033306690738754696212708950042724609375	0.4272036842118995572914880072845612246665045664755509785353819462528022593674515
0.0360000000000000042188474935755948536098003387451171875	0.433399107568221946999353018176665007912137397643660325387771009053787273989465
0.036999999999999998168132009368491708301007747650146484375	0.4397055062606407302103145393212135321772703438927920576112174783297962629087718
0.037999999999999999056310429068616940639913082122802734375	0.4461254906112584494726032942154907525511717718488004318311003470199156572594304
0.038999999999999999944488848768742172978818416595458984375	0.4526617515998852710696868240420865544483566461551411064381761944534290393986347
0.040000000000000000832667268468867405317723751068115234375	0.4593170640081283949068456452828870179433793885232908412748910480349713450299214
0.041000000000000001720845688168992637656629085540771484375	0.4660942897118776297504313364888543067190977775001603957612079870753713684367546
0.042000000000000002609024107869117869995534420013427734375	0.4729963811304240580747978439740217780877378180313992037760362048417912309600196
0.043000000000000003497202527569243102334439754486083984375	0.480026384840975042368692298478605760504459000347128608882527173586801470996766
0.04399999999999999744648704336213995702564716339111328125	0.4871874453678936353365382282360096463186329337695316957127281080532273900955606
0.04499999999999999833466546306226518936455249786376953125	0.4944828091565969107288013689226792028853401197376576496399759475926057369508466
0.04599999999999999922284388276239042170345783233642578125	0.5019158287426974557352923896713583402173723075348113163417181627170858400047891
0.04700000000000000011102230246251565404236316680908203125	0.5094899671276731342837507738306403588396267210838541723700477753928759435037729
0.04800000000000000099920072216264088638126850128173828125	0.517208802373100001888143154377443104813719651577625154102404279244150108916091
0.04900000000000000188737914186276611872017383575439453125	0.5250760324262925780287051492445831960248803090032487220793600303046998335512108
0.05000000000000000277555756156289135105907917022705078125	0.5330954801910652073716626930491121638864611873490842809560815678828337867641148
0.05100000000000000366373598126301658339798450469970703125	0.5412710988582650041294704260692447080843770708331207743422166219976912786705937
0.05200000000000000455191440096314181573688983917236328125	0.5496069775117361867684361507859558762444662959546203389501931439484722159900703
0.052999999999999998501198916756038670428097248077392578125	0.5581073470264637689934490519482270923985989574668424602021408815941953200253606
0.053999999999999999389377336456163902767002582550048828125	0.5667765862768190264450139511897393729325694406309791344140317572343512318901069
0.055000000000000000277555756156289135105907917022705078125	0.5756192286740953583977760273062162928644686280138600230615286459480209550798844
0.056000000000000001165734175856414367444813251495361328125	0.5846399690538944109741002596407306456192608161463938227835742602699146932498796
0.057000000000000002053912595556539599783718585968017578125	0.5938436709354003390817593057007621154759745781539006132291679831731561485830998
0.058000000000000002942091015256664832122623920440673828125	0.6032353741761823513328341968091134866611374549089053023860936039327053557939785
0.059000000000000003830269434956790064461529254913330078125	0.6128203030478983525445888126939700748677500504228846408516968483885427397952312
0.059999999999999997779553950749686919152736663818359375	0.6226038747601498278401712123046088730316489571460432505000775001674670271095474
0.060999999999999998667732370449812151491641998291015625	0.6325917084617736566533465363967509538650084440597109965913176474121261347530623
0.061999999999999999555910790149937383830547332763671875	0.6427896347510627673477654704723025224815634963369654665358425900181313372954348

==> figures/draw_divg_upperBound_n1000.txt <==
0.3	0.0008494935122160535
0.301	0.0008923445291197894
0.302	0.0009388620702089923
0.303	0.0010319016522945712
0.304	0.0011234986828803385
0.305	0.0011695009168188567
0.306	0.001261509785455452
0.307	0.001412661767797812
0.308	0.001458156232357872
0.309	0.0015491494656206563
0.31	0.001731153151250883
0.311	0.0018178187908260387
0.312	0.0019078120294644901
0.313	0.0020878153494382603
0.314	0.0022639893614157243
0.315	0.0023529989327452563
0.316	0.0025310345518979624
0.317	0.00281506785601252
0.318	0.0029031109144525536
0.319	0.0030792131519300422
0.32	0.0034314821276444545
0.321	0.003579876593645342
0.322	0.003754081739976827
0.323	0.004102555151055519
0.324	0.004408820327386285
0.325	0.004581167000090102
0.326	0.004925922124231452
0.327	0.005419768273638097
0.328	0.005590297813838313
0.329	0.005931417376988252
0.33	0.0066138985678178734
0.331	0.006816147547828547
0.332	0.0071537206044184395
0.333	0.007829103773992489
0.334	0.008298809486304421
0.335	0.008632932390813261
0.336	0.009301410434410509
0.337	0.010084401355320924
0.338	0.010415178829611503
0.339	0.011076961384642358
0.34	0.012225693926951081
0.341	0.012553240227905143
0.342	0.013208556010437307
0.343	0.014520081244938888
0.344	0.015107198049003265
0.345	0.01575629740073089
0.346	0.017055372892756018
0.347	0.018145093606344233
0.348	0.018788251263215906
0.349	0.02007542738127099
0.35	0.0217435916513277
0.351	0.022381109747550545
0.352	0.023656991708964972
0.353	0.025988641969710388
0.354	0.02662085329468468
0.355	0.027886107686553186
0.356	0.030419950256829018
0.357	0.03160340401481705
0.358	0.032858765867666916
0.359	0.035372771394932064
0.36	0.037435264948583395
0.361	0.038681545424122964
0.362	0.04117734085265416
0.363	0.04423414092988233
0.364	0.04547223570420281
0.365	0.047951617350815996
0.366	0.05212953867170331
0.367	0.05336043712114734
0.368	0.055825389091956404
0.369	0.0607679637887612
0.37	0.06248814147857213
0.371	0.06494085597794971
0.372	0.06985883005605485
0.373	0.07301029484496506
0.374	0.07545319474030736
0.375	0.08035143927067015
0.376	0.08509534962473855
0.377	0.08753111373266581
0.378	0.0924150139890881
0.379	0.09892581651776106
0.38	0.10135740820334226
0.381	0.10623292120555147
0.382	0.11469883159701645
0.383	0.11712953143300707
0.384	0.12200325168052943
0.385	0.1318003653112718
0.386	0.1350602021913909
0.387	0.13993943748559645
0.388	0.14974769401182095
0.389	0.15537807457267772
0.39	0.16027093430793915
0.391	0.17010671893558446
0.392	0.1783285024966916
0.393	0.18324400140796693
0.394	0.1931255300914479
0.395	0.20417443816725545
0.396	0.2091226192887906
0.397	0.21907018851348561
0.398	0.23319751181015883
0.399	0.23818959338113121
0.4	0.24822587881791486
0.401	0.26569934944660417
0.402	0.27074790176749475
0.403	0.28089831809798566
0.404	0.3014159430667545
0.405	0.30712235673542065
0.406	0.31741549435948907
0.407	0.33822473854794877
0.408	0.3476616645645402
0.409	0.3581298234186703
0.41	0.3792968044455768
0.411	0.39274098653621153
0.412	0.4034208332977248
0.413	0.42502067305787267
0.414	0.4427651282675133
0.415	0.4536985114066206
0.416	0.4758170361321669
0.417	0.49817251629658005
0.418	0.5094074846549806
0.419	0.5321433544366447
0.42	0.5594401634689812
0.421	0.5710322496014878
0.422	0.5944996483991692
0.423	0.6270898825118998
0.424	0.6391037338882671
0.425	0.663435798647252
0.426	0.70169608665369
0.427	0.7142075589641491
0.428	0.739560794652412
0.429	0.7838956267387213
0.43	0.7969944985923126
0.431	0.823554525261778
0.432	0.874400270280185
0.433	0.8881938048018867
0.434	0.9161829298223622
0.435	0.9738448348674225
0.436	0.9886303291194682
0.437	1.0183176596526913
0.438	1.0795903591545917
0.439	1.0992467439957179
0.44	1.1309618967420698
0.441	1.1965637025955438
0.442	1.2211327356001183
0.443	1.255284740153292
0.444	1.3261142125485026
0.445	1.3555639089289782
0.446	1.3926677739443145
0.447	1.4698671252679267
0.448	1.5040545167951351
0.449	1.5447693828757694
0.45	1.6298173076068023
0.451	1.66843034811371
0.452	1.7136156576965953
0.453	1.80846720941085
0.454	1.8509318419480818
0.455	1.9017324430598135
0.456	2.0090370548613574
0.457	2.0543640008026625
0.458	2.1123434974711968
0.459	2.2357988214760907
0.46	2.2823215511196233
0.461	2.3496797685117374
0.462	2.4946349388626756
0.463	2.539540664243185
0.464	2.6194858522251705
0.465	2.7861239490973215
0.466	2.8324755252219624
0.467	2.9299007061202698
0.468	3.112607875566608
0.469	3.170302542631837
0.47	3.293112075071134
0.471	3.4921640932405063
0.472	3.5668121271582858
0.473	3.728801364084624
0.474	3.9425713031899736
0.475	4.04436996009427
0.476	4.272435418518073
0.477	4.493642676684309
0.478	4.643563345714777
0.479	5.000200150463003
0.48	5.2022974146866865
0.481	5.452962161992158
0.482	5.993339342210177
0.483	6.20496280979826
0.484	6.7528546741904085
0.485	7.417227888144756
0.486	8.065492754915757
0.487	10.038118044127598
0.488	Inf
0.489	Inf
0.49	Inf


==> figures/draw_divg_upperBound_n10000.txt <==
0.3	2.2673408108125658e-34
0.3001	2.3549405780829324e-34
0.3002	2.530140112623666e-34
0.3003	2.8805391817051335e-34
0.3004	2.9703951001003703e-34
0.3005	3.1436261005451404e-34
0.3006	3.490088101434681e-34
0.3007	3.7593245487316022e-34
0.3008	3.930609133440984e-34
0.3009	4.273178302859855e-34
0.301	4.770049073281292e-34
0.3011	4.939409112095116e-34
0.3012	5.2781291897229785e-34
0.3013	5.955569344978061e-34
0.3014	6.231692129864722e-34
0.3015	6.56660636392352e-34
0.3016	7.236434832041116e-34
0.3017	7.886124609499117e-34
0.3018	8.217275762276252e-34
0.3019	8.879578067830728e-34
0.302	1.0003019031724758e-33
0.3021	1.033044938503259e-33
0.3022	1.0985310091648665e-33
0.3023	1.2295031504879579e-33
0.3024	1.3033989251091326e-33
0.3025	1.3681491972239397e-33
0.3026	1.497649741453554e-33
0.3027	1.6490807245867494e-33
0.3028	1.713103465554179e-33
0.3029	1.8411489474890783e-33
0.303	2.09083883015815e-33
0.3031	2.1541422144855162e-33
0.3032	2.2807489831403278e-33
0.3033	2.533962520449712e-33
0.3034	2.7176798867194914e-33
0.3035	2.842864107411811e-33
0.3036	3.093232548796449e-33
0.3037	3.437330529823004e-33
0.3038	3.561108186237842e-33
0.3039	3.808663499067597e-33
0.304	4.303774124727106e-33
0.3041	4.478239565958347e-33
0.3042	4.7230133584193824e-33
0.3043	5.21256094334099e-33
0.3044	5.648626552276856e-33
0.3045	5.890650077406716e-33
0.3046	6.374697127666435e-33
0.3047	7.141371556032354e-33
0.3048	7.38067571571124e-33
0.3049	7.859284035069166e-33
0.305	8.816500673785016e-33
0.3051	9.28088358104232e-33
0.3052	9.754114278834724e-33
0.3053	1.0700575674418637e-32
0.3054	1.1702768385785516e-32
0.3055	1.2170681884726024e-32
0.3056	1.3106508882607043e-32
0.3057	1.4787867006636394e-32
0.3058	1.525052305053248e-32
0.3059	1.6175835138324948e-32
0.306	1.8026459313909878e-32
0.3061	1.9173237565471035e-32
0.3062	2.0088152888232702e-32
0.3063	2.1917983533754303e-32
0.3064	2.4166632152791598e-32
0.3065	2.5071267528105933e-32
0.3066	2.688053827873461e-32
0.3067	3.049907977998967e-32
0.3068	3.1414012667548455e-32
0.3069	3.32029545333386e-32
0.307	3.678083826491889e-32
0.3071	3.9482449589712386e-32
0.3072	4.1251290985099285e-32
0.3073	4.4788973775876417e-32
0.3074	4.974032651761849e-32
0.3075	5.14892932905864e-32
0.3076	5.498722683652224e-32
0.3077	6.198309392838952e-32
0.3078	6.45042225889712e-32
0.3079	6.79628535107954e-32
0.308	7.48801153544438e-32
0.3081	8.103944882145286e-32
0.3082	8.445921872168137e-32
0.3083	9.129875852214487e-32
0.3084	1.0203556357932524e-31
0.3085	1.0541690909865445e-31
0.3086	1.1217960013731284e-31
0.3087	1.2570498221462112e-31
0.3088	1.3202557074597324e-31
0.3089	1.3871227649206244e-31
0.309	1.5208568798424085e-31
0.3091	1.65789242570484e-31
0.3092	1.7240081679133209e-31
0.3093	1.8562396523304075e-31
0.3094	2.0860866445864747e-31
0.3095	2.1514595132870363e-31
0.3096	2.2822052506881596e-31
0.3097	2.5436967254902406e-31
0.3098	2.6934876186123797e-31
0.3099	2.8227643027842766e-31
0.31	3.0813176711280703e-31
0.3101	3.3804115394889736e-31
0.3102	3.5082356766476226e-31
0.3103	3.763883950965162e-31
0.3104	4.250500238815936e-31
0.3105	4.376888149714456e-31
0.3106	4.629663971511494e-31
0.3107	5.135215615105251e-31
0.3108	5.477005182750516e-31
0.3109	5.7269408267745535e-31
0.311	6.2268121148226285e-31
0.3111	6.869480765999498e-31
0.3112	7.116608144360188e-31
0.3113	7.610862901082036e-31
0.3114	8.59937241452542e-31
0.3115	8.875432243222244e-31
0.3116	9.364133575711107e-31
0.3117	1.034153624068822e-30
0.3118	1.1100149931456224e-30
0.3119	1.1583360237737347e-30
0.312	1.2549780850299596e-30
0.3121	1.3912613864500411e-30
0.3122	1.4390394841497478e-30
0.3123	1.534595679549161e-30
0.3124	1.7257080703479875e-30
0.3125	1.7938663228689676e-30
0.3126	1.8883488531515334e-30
0.3127	2.077313913716665e-30
0.3128	2.2421267352618504e-30
0.3129	2.335547664080567e-30
0.313	2.5223895217180006e-30
0.3131	2.808114607507103e-30
0.3132	2.9004858629683062e-30
0.3133	3.085228373890829e-30
0.3134	3.4547133957355245e-30
0.3135	3.6137146032397006e-30
0.3136	3.796381355612417e-30
0.3137	4.161714860357849e-30
0.3138	4.513638441627093e-30
0.3139	4.694252758579834e-30
0.314	5.05548139248543e-30
0.3141	5.64851434707199e-30
0.3142	5.8270992896770035e-30
0.3143	6.184269174887256e-30
0.3144	6.898608945307085e-30
0.3145	7.25553281116708e-30
0.3146	7.608689551599467e-30
0.3147	8.31500303246424e-30
0.3148	9.055652444399077e-30
0.3149	9.404841131568068e-30
0.315	1.010321850590627e-29
0.3151	1.132296267228606e-29
0.3152	1.1668227891060002e-29
0.3153	1.2358758328608323e-29
0.3154	1.3739819203703657e-29
0.3155	1.451865848127391e-29
0.3156	1.5201430149860584e-29
0.3157	1.656697348703393e-29
0.3158	1.8106369913742805e-29
0.3159	1.8781469990547392e-29
0.316	2.0131670144156994e-29
0.3161	2.2619678420179896e-29
0.3162	2.3287193102863292e-29
0.3163	2.462222246823093e-29
0.3164	2.729228119896368e-29
0.3165	2.8954548884721777e-29
0.3166	3.027457792014063e-29
0.3167	3.2914635990978336e-29
0.3168	3.6079048739411877e-29
0.3169	3.73842459879155e-29
0.317	3.999464048492357e-29
0.3171	4.5030649997094845e-29
0.3172	4.6321182107975237e-29
0.3173	4.8902246329737653e-29
0.3174	5.40643747732576e-29
0.3175	5.754835250975158e-29
0.3176	6.010041600991954e-29
0.3177	6.520454301025548e-29
0.3178	7.164488066339428e-29
0.3179	7.416826929277305e-29
0.318	7.921504655153217e-29
0.3181	8.930860106905043e-29
0.3182	9.182992994714349e-29
0.3183	9.68200018434478e-29
0.3184	1.0680014563604698e-28
0.3185	1.1399046156018602e-28
0.3186	1.1892446523293322e-28
0.3187	1.2879247257842766e-28
0.3188	1.417806159476646e-28
0.3189	1.4665918137689933e-28
0.319	1.5641631223536573e-28
0.3191	1.759305739522985e-28
0.3192	1.8143628214746202e-28
0.3193	1.9108378232211933e-28
0.3194	2.1037878267145224e-28
0.3195	2.2501858685796254e-28
0.3196	2.3455768815425893e-28
0.3197	2.536358907468517e-28
0.3198	2.796057892202693e-28
0.3199	2.8903770960312713e-28
0.32	3.0790155036883684e-28
0.3201	3.4562923190025626e-28
0.3202	3.5726754496306884e-28
0.3203	3.7591943246173636e-28
0.3204	4.132232074591066e-28
0.3205	4.426680519908999e-28
0.3206	4.611103677199311e-28
0.3207	4.979949991779935e-28
0.3208	5.495026250123191e-28
0.3209	5.677377237106928e-28
0.321	6.042079211074286e-28
0.3211	6.771483159009001e-28
0.3212	7.011127373376675e-28
0.3213	7.371731572355408e-28
0.3214	8.092939970313556e-28
0.3215	8.678493495709995e-28
0.3216	9.035045962116158e-28
0.3217	9.748150894928485e-28
0.3218	1.0761803446435674e-27
0.3219	1.1114349705354238e-27
0.322	1.1819442223191145e-27
0.3221	1.322962725886496e-27
0.3222	1.3712078842695562e-27
0.3223	1.4409248972691164e-27
0.3224	1.580358923268369e-27
0.3225	1.6955637432176463e-27
0.3226	1.764497418992536e-27
0.3227	1.902364770542315e-27
0.3228	2.1003418285678286e-27
0.3229	2.1685009686598757e-27
0.323	2.304819248843927e-27
0.3231	2.5774558092120296e-27
0.3232	2.6726192693145417e-27
0.3233	2.8074058834290245e-27
0.3234	3.0769791116582444e-27
0.3235	3.3013037031942676e-27
0.3236	3.434575860970469e-27
0.3237	3.701120176522872e-27
0.3238	4.084915633324283e-27
0.3239	4.216690351125513e-27
0.324	4.4802397867278886e-27
0.3241	5.007338657932641e-27
0.3242	5.191433494242353e-27
0.3243	5.452021700231054e-27
0.3244	5.973198112208951e-27
0.3245	6.4055594575621e-27
0.3246	6.663219706180305e-27
0.3247	7.178540203416714e-27
0.3248	7.91705163996107e-27
0.3249	8.171816829606036e-27
0.325	8.681347208895969e-27
0.3251	9.700407967475834e-27
0.3252	1.0049692799255791e-26
0.3253	1.0553498118104263e-26
0.3254	1.1561108755801209e-26
0.3255	1.2385918042767838e-26
0.3256	1.2884062627696665e-26
0.3257	1.3880351797554317e-26
0.3258	1.5290819665254968e-26
0.3259	1.5783367120016367e-26
0.326	1.676846202953823e-26
0.3261	1.8738651848582578e-26
0.3262	1.9388011448627693e-26
0.3263	2.0362037876020404e-26
0.3264	2.2310090730807054e-26
0.3265	2.386705628271549e-26
0.3266	2.4830138592946485e-26
0.3267	2.6756303213408474e-26
0.3268	2.9429650942401037e-26
0.3269	3.0381912103079475e-26
0.327	3.228643442443455e-26
0.3271	3.6095479067145897e-26
0.3272	3.72759947513221e-26
0.3273	3.915911794547153e-26
0.3274	4.2925364333772773e-26
0.3275	4.5832089743347603e-26
0.3276	4.769405424992232e-26
0.3277	5.1417983263071755e-26
0.3278	5.644522327442246e-26
0.3279	5.828626683148627e-26
0.328	6.19683539456104e-26
0.3281	6.933252817386096e-26
0.3282	7.142364793034156e-26
0.3283	7.506436327913959e-26
0.3284	8.234579397674025e-26
0.3285	8.77085438879849e-26
0.3286	9.130835232275149e-26
0.3287	9.850796919228469e-26
0.3288	1.0788429906971255e-25
0.3289	1.1144366021869749e-25
0.329	1.1856238251666064e-25
0.3291	1.3279982711259144e-25
0.3292	1.3638725208543078e-25
0.3293	1.4342598873959882e-25
0.3294	1.5750346204794375e-25
0.3295	1.6726980854776708e-25
0.3296	1.742294582732366e-25
0.3297	1.8814875772417563e-25
0.3298	2.054849626552244e-25
0.3299	2.123664140691761e-25
0.33	2.2612931689706654e-25
0.3301	2.5274974603800994e-25
0.3302	2.5955387777314893e-25
0.3303	2.7316214124342687e-25
0.3304	3.0037866818399997e-25
0.3305	3.1790644589344875e-25
0.3306	3.31361807526982e-25
0.3307	3.5827253079404856e-25
0.3308	3.900272765126458e-25
0.3309	4.0333145430760845e-25
0.331	4.299398098975085e-25
0.3311	4.791196495084798e-25
0.3312	4.922743421596705e-25
0.3313	5.185837274620519e-25
0.3314	5.712024980667816e-25
0.3315	6.021305820113901e-25
0.3316	6.2814435624295815e-25
0.3317	6.801719047060944e-25
0.3318	7.377446392563291e-25
0.3319	7.634661238897735e-25
0.332	8.14909093156711e-25
0.3321	9.050704547502793e-25
0.3322	9.305029339384202e-25
0.3323	9.81367892314702e-25
0.3324	1.0830978090672011e-24
0.3325	1.136569245992909e-24
0.3326	1.1868626879829403e-24
0.3327	1.287449571963003e-24
0.3328	1.3906472836411926e-24
0.3329	1.440375630777372e-24
0.333	1.5398323250498248e-24
0.3331	1.703762759351376e-24
0.3332	1.752932361014146e-24
0.3333	1.8512715643396863e-24
0.3334	2.047949970990643e-24
0.3335	2.13806133901832e-24
0.3336	2.235295607475034e-24
0.3337	2.4297641443884617e-24
0.3338	2.612355148655009e-24
0.3339	2.708496897241362e-24
0.334	2.9007803944142503e-24
0.3341	3.1961561243696214e-24
0.3342	3.2912176285898957e-24
0.3343	3.481340637030444e-24
0.3344	3.8615866539113015e-24
0.3345	4.0083868837264e-24
0.3346	4.196373678588965e-24
0.3347	4.572347268314095e-24
0.3348	4.890542325500433e-24
0.3349	5.0764169091846495e-24
0.335	5.4481660765534345e-24
0.3351	5.975076613356524e-24
0.3352	6.158862718572494e-24
0.3353	6.526434929004435e-24
0.3354	7.261579349867853e-24
0.3355	7.489478423215959e-24
0.3356	7.852920608811586e-24
0.3357	8.579804980002839e-24
0.3358	9.12425894368385e-24
0.3359	9.483617509216376e-24
0.336	1.0202334640282112e-23
0.3361	1.1131684129817337e-23
0.3362	1.1487004958658711e-23
0.3363	1.2197646616341461e-23
0.3364	1.359546795650376e-23
0.3365	1.394679641648186e-23
0.3366	1.4649453336437836e-23
0.3367	1.6054767176349792e-23
0.3368	1.696528630858625e-23
0.3369	1.766004820696969e-23
0.337	1.9049572003736563e-23
0.3371	2.066742270716226e-23
0.3372	2.1354378292080715e-23
0.3373	2.2728289461917627e-23
0.3374	2.520576118506768e-23
0.3375	2.58849981679084e-23
0.3376	2.724347213358984e-23
0.3377	2.996042006495272e-23
0.3378	3.143809306686454e-23
0.3379	3.278130328012259e-23
0.338	3.546772370663869e-23
0.3381	3.824079903353905e-23
0.3382	3.9568916997209936e-23
0.3383	4.22251529245517e-23
0.3384	4.6570095639750805e-23
0.3385	4.7883290929673404e-23
0.3386	5.050968150951612e-23
0.3387	5.576246266920321e-23
0.3388	5.806204481920139e-23
0.3389	6.065892539252983e-23
0.339	6.585268653919e-23
0.3391	7.051654780436476e-23
0.3392	7.308424994428502e-23
0.3393	7.821965422412555e-23
0.3394	8.574782138125176e-23
0.3395	8.828667293533182e-23
0.3396	9.336437604348714e-23
0.3397	1.0351978225980098e-22
0.3398	1.068761513074636e-22
0.3399	1.1189680157170863e-22
0.34	1.2193810210020505e-22
0.3401	1.2959496189298401e-22
0.3402	1.3455920035650722e-22
0.3403	1.444876772835536e-22
0.3404	1.5734603313405195e-22
0.3405	1.6225449363731394e-22
0.3406	1.7207141464382861e-22
0.3407	1.9122726171667445e-22
0.3408	1.9608057097832368e-22
0.3409	2.0578718950162214e-22
0.341	2.2520042654823133e-22
0.3411	2.3737183855032495e-22
0.3412	2.4696939394414814e-22
0.3413	2.6616450473179453e-22
0.3414	2.8774950177006647e-22
0.3415	2.9723921946284145e-22
0.3416	3.162186548483735e-22
0.3417	3.491823927516825e-22
0.3418	3.585654844029597e-22
0.3419	3.773316677055141e-22
0.342	4.1486403431064657e-22
0.3421	4.333381865039586e-22
0.3422	4.518935138143495e-22
0.3423	4.890041684351313e-22
0.3424	5.244574050390561e-22
0.3425	5.428042455257463e-22
0.3426	5.79497926499092e-22
0.3427	6.354407104334865e-22
0.3428	6.53581406645034e-22
0.3429	6.898627990681287e-22
0.343	7.624255839143641e-22
0.3431	7.884897475214841e-22
0.3432	8.243634838499374e-22
0.3433	8.961109565068439e-22
0.3434	9.526978114957853e-22
0.3435	9.881684721351771e-22
0.3436	1.059109793413894e-21
0.3437	1.1524668793461907e-21
0.3438	1.1875389932368033e-21
0.3439	1.2576832210180284e-21
0.344	1.395378861944708e-21
0.3441	1.4300569071399314e-21
0.3442	1.4994129975303561e-21
0.3443	1.6381251783112056e-21
0.3444	1.7248994576731395e-21
0.3445	1.7934762661490217e-21
0.3446	1.9306298831009164e-21
0.3447	2.083170381716257e-21
0.3448	2.150976664254251e-21
0.3449	2.2865892293302387e-21
0.345	2.5182987649915486e-21
0.3451	2.58534317918644e-21
0.3452	2.719432007576181e-21
0.3453	2.987609664355662e-21
0.3454	3.1128104084363678e-21
0.3455	3.245392620776702e-21
0.3456	3.510557045457621e-21
0.3457	3.752996593523191e-21
0.3458	3.8840891180845035e-21
0.3459	4.1462741672071266e-21
0.346	4.5295990380377595e-21
0.3461	4.6592186128849395e-21
0.3462	4.918457762579219e-21
0.3463	5.436936061967778e-21
0.3464	5.599393568192421e-21
0.3465	5.855719918451771e-21
0.3466	6.368372618970957e-21
0.3467	6.7391470579074634e-21
0.3468	6.992593336815745e-21
0.3469	7.499485894632308e-21
0.347	8.1201406340179e-21
0.3471	8.370739201927293e-21
0.3472	8.871936337745917e-21
0.3473	9.792615018521244e-21
0.3474	1.0040397872184385e-20
0.3475	1.0535963579510353e-20
0.3476	1.1527094994163225e-20
0.3477	1.206213047403325e-20
0.3478	1.2552128027344627e-20
0.3479	1.3532123133967384e-20
0.348	1.4508908844168822e-20
0.3481	1.499340080699371e-20
0.3482	1.5962384732643175e-20
0.3483	1.7468622431001253e-20
0.3484	1.794767066390661e-20
0.3485	1.8905767129716713e-20
0.3486	2.0821960061338733e-20
0.3487	2.1520749733607726e-20
0.3488	2.24680810705891e-20
0.3489	2.436274374455185e-20
0.349	2.5839975924475106e-20
0.3491	2.6776663089131143e-20
0.3492	2.8650037418442625e-20
0.3493	3.105852849973096e-20
0.3494	3.1984691089502926e-20
0.3495	3.383701626904686e-20
0.3496	3.736059586068779e-20
0.3497	3.8276352129226363e-20
0.3498	4.0107864666303514e-20
0.3499	4.3770889740457817e-20
0.35	4.587302805785192e-20
0.3501	4.7683961802377644e-20
0.3502	5.1305829291429084e-20
0.3503	5.504069634165059e-20
0.3504	5.683128251601309e-20
0.3505	6.041245486473812e-20
0.3506	6.609878103489329e-20
0.3507	6.786924826347645e-20
0.3508	7.141018272064276e-20
0.3509	7.849205163497539e-20
0.351	8.118130788001989e-20
0.3511	8.468245655677082e-20
0.3512	9.168475391026603e-20
0.3513	9.722758081075875e-20
0.3514	1.006893907383305e-19
0.3515	1.0761301059347403e-19
0.3516	1.1655995840929956e-19
0.3517	1.19982871596111e-19
0.3518	1.2682869796973606e-19
0.3519	1.3984013351525244e-19
0.352	1.4322458700333672e-19
0.3521	1.4999349397950957e-19
0.3522	1.6353130793184248e-19
0.3523	1.7120754288240086e-19
0.3524	1.7790039472400575e-19
0.3525	1.9128609840721554e-19
0.3526	2.0488173007469146e-19
0.3527	2.1149938133380432e-19
0.3528	2.2473468385203423e-19
0.3529	2.4538472909591627e-19
0.353	2.5192802472290634e-19
0.3531	2.6501461597689473e-19
0.3532	2.911877984848467e-19
0.3533	3.005479626383903e-19
0.3534	3.134875135412021e-19
0.3535	3.393666153468257e-19
0.3536	3.5898835721247703e-19
0.3537	3.7178251990289365e-19
0.3538	3.9737084528373495e-19
0.3539	4.291976467675374e-19
0.354	4.41848054820987e-19
0.3541	4.671488709279022e-19
0.3542	5.135051486051e-19
0.3543	5.260134172422188e-19
0.3544	5.510299545164562e-19
0.3545	6.010630290649312e-19
0.3546	6.270620829094978e-19
0.3547	6.517975354952529e-19
0.3548	7.012684406667787e-19
0.3549	7.483188797247048e-19
0.355	7.727764058769198e-19
0.3551	8.216914581813806e-19
0.3552	8.937536241145748e-19
0.3553	9.17936346602158e-19
0.3554	9.663017915773247e-19
0.3555	1.063032681527658e-18
0.3556	1.0920152805306986e-18
0.3557	1.1398372935398372e-18
0.3558	1.2354813195581443e-18
0.3559	1.3006655548501692e-18
0.356	1.3479502418704559e-18
0.3561	1.4425196159110887e-18
0.3562	1.550627622557627e-18
0.3563	1.5973810209597083e-18
0.3564	1.6908878177638705e-18
0.3565	1.8499361667319298e-18
0.3566	1.896164246050812e-18
0.3567	1.988620404688665e-18
0.3568	2.1735327219643116e-18
0.3569	2.253873285775107e-18
0.357	2.3452906111698088e-18
0.3571	2.528125261959097e-18
0.3572	2.6819102119081425e-18
0.3573	2.772300376343353e-18
0.3574	2.9530807052137747e-18
0.3575	3.1938494685835894e-18
0.3576	3.283224013193629e-18
0.3577	3.4619731024138773e-18
0.3578	3.805845039197071e-18
0.3579	3.894215375440761e-18
0.358	4.0709560479281426e-18
0.3581	4.424437392902681e-18
0.3582	4.624490047530897e-18
0.3583	4.799244869765611e-18
0.3584	5.148754514235038e-18
0.3585	5.496896136484048e-18
0.3586	5.6696874213901725e-18
0.3587	6.015269991202749e-18
0.3588	6.538589656406864e-18
0.3589	6.709439466201791e-18
0.359	7.051139085791647e-18
0.3591	7.734538324970926e-18
0.3592	7.950763477648404e-18
0.3593	8.288623775669834e-18
0.3594	8.964344371712694e-18
0.3595	9.431973001856172e-18
0.3596	9.766037116753556e-18
0.3597	1.0434165346548953e-17
0.3598	1.1198548628954015e-17
0.3599	1.1528859214470736e-17
0.36	1.2189480385504179e-17
0.3601	1.3304456191471382e-17
0.3602	1.3631055422094762e-17
0.3603	1.4284253883341312e-17
0.3604	1.559065080583441e-17
0.3605	1.6136632743318114e-17
0.3606	1.6782491896010925e-17
0.3607	1.807421020139777e-17
0.3608	1.912147669406211e-17
0.3609	1.9760079002343043e-17
0.361	2.103728361890491e-17
0.3611	2.2675518229704422e-17
0.3612	2.330694523115094e-17
0.3613	2.4569799234043573e-17
0.3614	2.6905288947998824e-17
0.3615	2.752962126403563e-17
0.3616	2.877828589610846e-17
0.3617	3.127561516025648e-17
0.3618	3.2554250190129504e-17
0.3619	3.37888848825169e-17
0.362	3.625815426729169e-17
0.3621	3.8530135859911993e-17
0.3622	3.9750898252384924e-17
0.3623	4.2192423037330784e-17
0.3624	4.5633921643464176e-17
0.3625	4.6840967604561003e-17
0.3626	4.925505952675466e-17
0.3627	5.4074509472352854e-17
0.3628	5.5267993119280056e-17
0.3629	5.765496041313446e-17
0.363	6.242889500084327e-17
0.3631	6.527892153317953e-17
0.3632	6.76390689698011e-17
0.3633	7.235936384303977e-17
0.3634	7.71655536070515e-17
0.3635	7.949918253314777e-17
0.3636	8.416644038534029e-17
0.3637	9.12725472077545e-17
0.3638	9.357995558411861e-17
0.3639	9.81947723368483e-17
0.364	1.0742440584230766e-16
0.3641	1.1028830437488372e-16
0.3642	1.148512692539901e-16
0.3643	1.2397719901219422e-16
0.3644	1.301044537788977e-16
0.3645	1.3461614938969666e-16
0.3646	1.4363954061129461e-16
0.3647	1.5359490752623396e-16
0.3648	1.5805590992792143e-16
0.3649	1.6697791473129917e-16
0.365	1.8142767013203653e-16
0.3651	1.858385489112345e-16
0.3652	1.9466030646963604e-16
0.3653	2.1230382158642242e-16
0.3654	2.187514220486028e-16
0.3655	2.274740587355561e-16
0.3656	2.4491933210946274e-16
0.3657	2.577221814418089e-16
0.3658	2.663468109749735e-16
0.3659	2.8359607004130814e-16
0.366	3.0384331752556296e-16
0.3661	3.123710411089194e-16
0.3662	3.2942648827564305e-16
0.3663	3.5840091183377423e-16
0.3664	3.6683281829821657e-16
0.3665	3.836966312271012e-16
0.3666	4.1742425708487054e-16
0.3667	4.3124547443751317e-16
0.3668	4.479198063222478e-16
0.3669	4.812684700917276e-16
0.367	5.073890187545435e-16
0.3671	5.238759985956346e-16
0.3672	5.568499582778376e-16
0.3673	5.973562550933944e-16
0.3674	6.136579879699789e-16
0.3675	6.462614537231479e-16
0.3676	7.03606718332734e-16
0.3677	7.197252856713895e-16
0.3678	7.5196242034867e-16
0.3679	8.164366897032512e-16
0.368	8.449671881617685e-16
0.3681	8.768421078426851e-16
0.3682	9.405919472045584e-16
0.3683	9.92776457865278e-16
0.3684	1.0242932323812407e-15
0.3685	1.0873267814131655e-15
0.3686	1.1671353843210043e-15
0.3687	1.1982980377750093e-15
0.3688	1.2606233446829603e-15
0.3689	1.3727162623893733e-15
0.369	1.4035287736697184e-15
0.3691	1.4651537962304085e-15
0.3692	1.588403841351711e-15
0.3693	1.6454649550189007e-15
0.3694	1.7063975615957628e-15
0.3695	1.828262774749487e-15
0.3696	1.930530146085748e-15
0.3697	1.9907781166336184e-15
0.3698	2.111274057729474e-15
0.3699	2.2662514505950195e-15
0.37	2.325822477653626e-15
0.3701	2.4449645317708383e-15
0.3702	2.6614453963898896e-15
0.3703	2.7203470860658334e-15
0.3704	2.838150465417684e-15
0.3705	3.0737572241213854e-15
0.3706	3.1846743613855905e-15
0.3707	3.301154107261504e-15
0.3708	3.5341135990135522e-15
0.3709	3.730884872638328e-15
0.371	3.846055857324698e-15
0.3711	4.076397826697436e-15
0.3712	4.373110858766808e-15
0.3713	4.4869877874455015e-15
0.3714	4.714741644802816e-15
0.3715	5.127877729263608e-15
0.3716	5.240475141889697e-15
0.3717	5.465669967141731e-15
0.3718	5.916059617646226e-15
0.3719	6.125833488071514e-15
0.372	6.348498034388272e-15
0.3721	6.7938271270217905e-15
0.3722	7.165630384570116e-15
0.3723	7.385793082051926e-15
0.3724	7.826118477015404e-15
0.3725	8.386221813145818e-15
0.3726	8.603910772453606e-15
0.3727	9.039288691068905e-15
0.3728	9.818375210182987e-15
0.3729	1.0033618226127767e-14
0.373	1.0464104258017323e-14
0.3731	1.1325076321796437e-14
0.3732	1.1710817316876587e-14
0.3733	1.2136466427059653e-14
0.3734	1.298776464742552e-14
0.3735	1.367738399885061e-14
0.3736	1.4098250534761825e-14
0.3737	1.4939983606583726e-14
0.3738	1.598214185385403e-14
0.3739	1.6398279552283096e-14
0.374	1.7230554949141232e-14
0.3741	1.8681990828627955e-14
0.3742	1.9093452822580033e-14
0.3743	1.9916376810484966e-14
0.3744	2.1562224786294317e-14
0.3745	2.2250054153166565e-14
0.3746	2.306373180412849e-14
0.3747	2.4691087106052346e-14
0.3748	2.5945267100082347e-14
0.3749	2.674980230552785e-14
0.375	2.8358872716418855e-14
0.3751	3.026892949144503e-14
0.3752	3.1064424975481036e-14
0.3753	3.2655415943553047e-14
0.3754	3.532556407222071e-14
0.3755	3.61121214047507e-14
0.3756	3.768523606981067e-14
0.3757	4.0831465399930614e-14
0.3758	4.201444730418259e-14
0.3759	4.356988652356725e-14
0.376	4.6680764962337544e-14
0.3761	4.8912709017655333e-14
0.3762	5.0450671391878855e-14
0.3763	5.352659614032784e-14
0.3764	5.6971103413755e-14
0.3765	5.849178531186366e-14
0.3766	6.153314910808099e-14
0.3767	6.638034554691006e-14
0.3768	6.788394113155778e-14
0.3769	7.089113230085038e-14
0.377	7.69055146394375e-14
0.3771	7.884855927093608e-14
0.3772	8.182196177540614e-14
0.3773	8.776876678435e-14
0.3774	9.16426036278575e-14
0.3775	9.458259711542343e-14
0.3776	1.0046258409055528e-13
0.3777	1.0656416135373026e-13
0.3778	1.0947112120660627e-13
0.3779	1.1528504091235287e-13
0.378	1.2395887808777767e-13
0.3781	1.268331754703949e-13
0.3782	1.3258177023562934e-13
0.3783	1.4407895976610556e-13
0.3784	1.4706937844027377e-13
0.3785	1.5275338225308994e-13
0.3786	1.6412138987872232e-13
0.3787	1.7064387417113191e-13
0.3788	1.7626401277257176e-13
0.3789	1.8750428997544089e-13
0.379	1.9809417820784714e-13
0.3791	2.036511691845483e-13
0.3792	2.147651511379507e-13
0.3793	2.300425130636334e-13
0.3794	2.3553706593947115e-13
0.3795	2.4652617169115014e-13
0.3796	2.672088527794401e-13
0.3797	2.72641669106113e-13
0.3798	2.8350730175946565e-13
0.3799	3.052385670661507e-13
0.38	3.157977010602351e-13
0.3801	3.2654124795343127e-13
0.3802	3.480283417398238e-13
0.3803	3.659678922091436e-13
0.3804	3.765907250923009e-13
0.3805	3.978363908586224e-13
0.3806	4.2426480748201974e-13
0.3807	4.3476828269233626e-13
0.3808	4.557752331129829e-13
0.3809	4.919736217737901e-13
0.381	5.023590804087103e-13
0.3811	5.231299976785509e-13
0.3812	5.646718322182332e-13
0.3813	5.808470394617286e-13
0.3814	6.013845756386573e-13
0.3815	6.424596479925026e-13
0.3816	6.719448571552175e-13
0.3817	6.922516344986925e-13
0.3818	7.328651891856176e-13
0.3819	7.776284398623581e-13
0.382	7.977070511682673e-13
0.3821	8.378642737800867e-13
0.3822	9.001763873919452e-13
0.3823	9.2002939632362e-13
0.3824	9.597354141870077e-13
0.3825	1.0391474499137616e-12
0.3826	1.061845191085913e-12
0.3827	1.1011050739171193e-12
0.3828	1.179624839579486e-12
0.3829	1.2261807568277753e-12
0.383	1.2649995173799838e-12
0.3831	1.3426370384844038e-12
0.3832	1.416521592193833e-12
0.3833	1.454904186897121e-12
0.3834	1.5316693763037729e-12
0.3835	1.6368803398218808e-12
0.3836	1.674831669416173e-12
0.3837	1.75073432860476e-12
0.3838	1.891874550732176e-12
0.3839	1.9293994608928425e-12
0.384	2.0044492812141556e-12
0.3841	2.154548921856793e-12
0.3842	2.223918901057636e-12
0.3843	2.2981254649708126e-12
0.3844	2.4465385927973177e-12
0.3845	2.564496837760767e-12
0.3846	2.637869620057005e-12
0.3847	2.7846151846494923e-12
0.3848	2.9581517910587448e-12
0.3849	3.030700160070798e-12
0.385	3.17579689809487e-12
0.3851	3.412946625763811e-12
0.3852	3.484679844562246e-12
0.3853	3.6281462821590357e-12
0.3854	3.9150791573529295e-12
0.3855	4.00906723837481e-12
0.3856	4.150921693526832e-12
0.3857	4.43463060383092e-12
0.3858	4.6144895407153785e-12
0.3859	4.754750125584898e-12
0.386	5.0352712953238876e-12
0.3861	5.313139710773736e-12
0.3862	5.4518243340155305e-12
0.3863	5.729193580498985e-12
0.3864	6.119001204811423e-12
0.3865	6.256127573859566e-12
0.3866	6.530380311955891e-12
0.3867	7.048104077406846e-12
0.3868	7.183689700735349e-12
0.3869	7.45486094739265e-12
0.387	7.997203440707233e-12
0.3871	8.252878882436859e-12
0.3872	8.521003261154302e-12
0.3873	9.057252018589342e-12
0.3874	9.484733723270836e-12
0.3875	9.749845468519772e-12
0.3876	1.0280068959017789e-11
0.3877	1.09033412298629e-11
0.3878	1.1165474191457609e-11
0.3879	1.1689740114647172e-11
0.388	1.2536266752262516e-11
0.3881	1.2795454399682298e-11
0.3882	1.3313829694522002e-11
0.3883	1.4350580284201968e-11
0.3884	1.4671318254189934e-11
0.3885	1.5183869107515088e-11
0.3886	1.6208970814166268e-11
0.3887	1.6829120672628443e-11
0.3888	1.7335912527602546e-11
0.3889	1.8349496237551925e-11
0.389	1.9310070438677516e-11
0.3891	1.9811168003147154e-11
0.3892	2.081336313208695e-11
0.3893	2.2161246804206847e-11
0.3894	2.2656714058964632e-11
0.3895	2.3647648568479776e-11
0.3896	2.543641279802053e-11
0.3897	2.592631300497285e-11
0.3898	2.690611341887799e-11
0.3899	2.88657142466915e-11
0.39	2.968133358497226e-11
0.3901	3.0650125005465253e-11
0.3902	3.2587707846453186e-11
0.3903	3.399179719164966e-11
0.3904	3.494970331528664e-11
0.3905	3.68655155625607e-11
0.3906	3.8937563659426994e-11
0.3907	3.98847067929134e-11
0.3908	4.1778993059888074e-11
0.3909	4.460967464756742e-11
0.391	4.5546175723377584e-11
0.3911	4.741917787500033e-11
0.3912	5.111187486687625e-11
0.3913	5.203785345869301e-11
0.3914	5.3889810642329476e-11
0.3915	5.7593725009606045e-11
0.3916	5.947790824987763e-11
0.3917	6.130905692584107e-11
0.3918	6.497135427777492e-11
0.3919	6.800088125307252e-11
0.392	6.981145522482175e-11
0.3921	7.343260316832819e-11
0.3922	7.775988941705102e-11
0.3923	7.955011986104045e-11
0.3924	8.313058074902825e-11
0.3925	8.89291154675333e-11
0.3926	9.069923096272755e-11
0.3927	9.423946195312259e-11
0.3928	1.0131992393393872e-10
0.3929	1.0345684767973481e-10
0.393	1.0695730079386307e-10
0.3931	1.1395820702214728e-10
0.3932	1.180480851399635e-10
0.3933	1.2150920732026121e-10
0.3934	1.284314516808859e-10
0.3935	1.3472870054027212e-10
0.3936	1.3815093370734758e-10
0.3937	1.449954000415228e-10
0.3938	1.5378913921150788e-10
0.3939	1.5717292032056885e-10
0.394	1.6394048253872095e-10
0.3941	1.7555909756909346e-10
0.3942	1.789048586657456e-10
0.3943	1.8559638085907317e-10
0.3944	1.9897942524581294e-10
0.3945	2.0372083490107733e-10
0.3946	2.1033717145189688e-10
0.3947	2.2356984455362697e-10
0.3948	2.3204512512160637e-10
0.3949	2.385871208124285e-10
0.395	2.5167111219417407e-10
0.3951	2.643587220117789e-10
0.3952	2.7082721213319e-10
0.3953	2.8376419237609917e-10
0.3954	3.0120668179012693e-10
0.3955	3.0760249224741775e-10
0.3956	3.2039411316208036e-10
0.3957	3.4320639074173455e-10
0.3958	3.4953033816036133e-10
0.3959	3.621782329976901e-10
0.396	3.8747402267270413e-10
0.3961	3.9730975398964426e-10
0.3962	4.0981553764944694e-10
0.3963	4.348271049693775e-10
0.3964	4.5173182193734193e-10
0.3965	4.640970911744705e-10
0.3966	4.888276296490378e-10
0.3967	5.136914451267053e-10
0.3968	5.259177787549485e-10
0.3969	5.503704460117306e-10
0.397	5.842005359025226e-10
0.3971	5.962894949962073e-10
0.3972	6.204674131838806e-10
0.3973	6.644028206771636e-10
0.3974	6.76355948770452e-10
0.3975	7.002622049573487e-10
0.3976	7.480747173323153e-10
0.3977	7.674092750640887e-10
0.3978	7.910469216323901e-10
0.3979	8.38322214770125e-10
0.398	8.709086657489479e-10
0.3981	8.942807207844485e-10
0.3982	9.410248308565858e-10
0.3983	9.885012549590496e-10
0.3984	1.0116107026364678e-9
0.3985	1.0578295979924582e-9
0.3986	1.1220455210450738e-9
0.3987	1.1448953120091428e-9
0.3988	1.1905948939383663e-9
0.3989	1.2736374961538411e-9
0.399	1.2962305478959738e-9
0.3991	1.3414166513812862e-9
0.3992	1.4317888583561572e-9
0.3993	1.4679793038463093e-9
0.3994	1.512657698309008e-9
0.3995	1.6020144872385562e-9
0.3996	1.6628041978375559e-9
0.3997	1.7069805878740474e-9
0.3998	1.7953333679510885e-9
0.3999	1.8837042895114583e-9
0.4	1.927384315621636e-9
0.4001	2.014744367845959e-9
0.4002	2.134056125896183e-9
0.4003	2.1772453652036217e-9
0.4004	2.2636238438223774e-9
0.4005	2.4176596044305204e-9
0.4006	2.4603635713945772e-9
0.4007	2.545771505326483e-9
0.4008	2.716587373205464e-9
0.4009	2.781013341796103e-9
0.401	2.8654616360397033e-9
0.4011	3.0343582245415737e-9
0.4012	3.1440008365261466e-9
0.4013	3.2275002735519835e-9
0.4014	3.3944991476181553e-9
0.4015	3.5547277689490492e-9
0.4016	3.6372890100766994e-9
0.4017	3.8024114923462256e-9
0.4018	4.0192625606596446e-9
0.4019	4.100896147418886e-9
0.402	4.264163320951331e-9
0.4021	4.544419661090873e-9
0.4022	4.6251360165675695e-9
0.4023	4.786568727534511e-9
0.4024	5.1094341495225835e-9
0.4025	5.217657357082725e-9
0.4026	5.377276217430049e-9
0.4027	5.696513938177779e-9
0.4028	5.8870417446033075e-9
0.4029	6.044867134682831e-9
0.403	6.360517914893872e-9
0.4031	6.642913157074743e-9
0.4032	6.798965228246273e-9
0.4033	7.1110693706399725e-9
0.4034	7.496059882506178e-9
0.4035	7.65035855971085e-9
0.4036	7.95895591416941e-9
0.4037	8.458570094125461e-9
0.4038	8.611135078429431e-9
0.4039	8.916265047085771e-9
0.404	9.526524984592442e-9
0.4041	9.694833324770054e-9
0.4042	9.996534867038547e-9
0.4043	1.0599937951764811e-8
0.4044	1.09166098699392e-8
0.4045	1.1214921507490853e-8
0.4046	1.1811544782778643e-8
0.4047	1.2293425262529424e-8
0.4048	1.2588385084209773e-8
0.4049	1.3178304727751385e-8
0.405	1.3844250428850248e-8
0.4051	1.4135896095543897e-8
0.4052	1.4719187429108247e-8
0.4053	1.5590295667535734e-8
0.4054	1.587866441697485e-8
0.4055	1.6455401916026358e-8
0.4056	1.7555264590296304e-8
0.4057	1.784039324181514e-8
0.4058	1.8410650545021874e-8
0.4059	1.9551165152111557e-8
0.406	2.0047560550752658e-8
0.4061	2.0611410469391302e-8
0.4062	2.1739110307330052e-8
0.4063	2.2529730944892024e-8
0.4064	2.308724547214457e-8
0.4065	2.42022745272953e-8
0.4066	2.5319900951764987e-8
0.4067	2.5871151271911078e-8
0.4068	2.6973651912835154e-8
0.4069	2.8454881213358064e-8
0.407	2.8999937710865186e-8
0.4071	3.009005070649823e-8
0.4072	3.1975719291604824e-8
0.4073	3.251465156011731e-8
0.4074	3.3592516097746265e-8
0.4075	3.574824517541868e-8
0.4076	3.6461044033372065e-8
0.4077	3.7526797736410385e-8
0.4078	3.9658305144848925e-8
0.4079	4.089008748635904e-8
0.408	4.1943866431919105e-8
0.4081	4.405142432535035e-8
0.4082	4.585854620001867e-8
0.4083	4.690048493629197e-8
0.4084	4.8984362411096066e-8
0.4085	5.142960660243451e-8
0.4086	5.2459838165870196e-8
0.4087	5.4520301294947984e-8
0.4088	5.767357278083128e-8
0.4089	5.8692228713127064e-8
0.409	6.07295405798751e-8
0.4091	6.466863367368042e-8
0.4092	6.567584403858278e-8
0.4093	6.769026477049706e-8
0.4094	7.171910624276375e-8
0.4095	7.349760231725775e-8
0.4096	7.548938911914773e-8
0.4097	7.947296273117604e-8
0.4098	8.22540845475645e-8
0.4099	8.422349173440444e-8
0.41	8.816230611614956e-8
0.4101	9.205256121680035e-8
0.4102	9.399984024621221e-8
0.4103	9.789439831292095e-8
0.4104	1.0301212256042522e-7
0.4105	1.0493752206479263e-7
0.4106	1.0878832108123628e-7
0.4107	1.1526492225613088e-7
0.4108	1.1716868807435642e-7
0.4109	1.209762197183441e-7
0.411	1.2859128303646568e-7
0.4111	1.3083992047181305e-7
0.4112	1.346046708969935e-7
0.4113	1.4213417177682705e-7
0.4114	1.46113736399814e-7
0.4115	1.498361862977744e-7
0.4116	1.5728108612250927e-7
0.4117	1.6317024003755553e-7
0.4118	1.6685086469922504e-7
0.4119	1.742121140507342e-7
0.412	1.8220893690704647e-7
0.4121	1.8584820628341266e-7
0.4122	1.9312674506368574e-7
0.4123	2.034507253325638e-7
0.4124	2.070491040947102e-7
0.4125	2.142458616459283e-7
0.4126	2.2714008126262692e-7
0.4127	2.3069802886109913e-7
0.4128	2.3781392408436718e-7
0.4129	2.520457146361978e-7
0.413	2.570654247566994e-7
0.4131	2.6410136622945166e-7
0.4132	2.7817324927789784e-7
0.4133	2.8645033515785547e-7
0.4134	2.9340722124994964e-7
0.4135	3.073209935347794e-7
0.4136	3.1918327902983114e-7
0.4137	3.260619980183468e-7
0.4138	3.3981943609377057e-7
0.4139	3.5562940028416294e-7
0.414	3.6243083046691864e-7
0.4141	3.760336909286239e-7
0.4142	3.961919142755181e-7
0.4143	4.0291692408332355e-7
0.4144	4.1636694379297863e-7
0.4145	4.413158775693982e-7
0.4146	4.47965325677055e-7
0.4147	4.6126422198431147e-7
0.4148	4.878620149665958e-7
0.4149	4.980670446525307e-7
0.415	5.112165156145541e-7
0.4151	5.375154578981542e-7
0.4152	5.537635562795998e-7
0.4153	5.667652808781586e-7
0.4154	5.92768730426795e-7
0.4155	6.156517198668207e-7
0.4156	6.285073582229625e-7
0.4157	6.5421863527891e-7
0.4158	6.84389147326361e-7
0.4159	6.971003409127051e-7
0.416	7.22522728421378e-7
0.4161	7.607000603815462e-7
0.4162	7.732684322322218e-7
0.4163	7.984051762620498e-7
0.4164	8.453816776190429e-7
0.4165	8.578088325373013e-7
0.4166	8.826631426949549e-7
0.4167	9.323717642948095e-7
0.4168	9.515987005014262e-7
0.4169	9.76173750342446e-7
0.417	1.0253238512803291e-6
0.4171	1.0556027362719557e-6
0.4172	1.0799016637068452e-6
0.4173	1.1284995198044053e-6
0.4174	1.1708814378299637e-6
0.4175	1.1949073455258006e-6
0.4176	1.2429591621178203e-6
0.4177	1.2986000856624447e-6
0.4178	1.3223560414400676e-6
0.4179	1.369867954168837e-6
0.418	1.4400385149148067e-6
0.4181	1.4635275521416326e-6
0.4182	1.510505627742585e-6
0.4183	1.5966017385076654e-6
0.4184	1.6198268564861947e-6
0.4185	1.6662770935649166e-6
0.4186	1.759177572209015e-6
0.4187	1.792795653639455e-6
0.4188	1.8387239834401816e-6
0.4189	1.9305806474280324e-6
0.419	1.984124897194173e-6
0.4191	2.029537184359878e-6
0.4192	2.1203617629796695e-6
0.4193	2.195668399357473e-6
0.4194	2.2405704426816666e-6
0.4195	2.33037453352261e-6
0.4196	2.4294575887786e-6
0.4197	2.473855121948943e-6
0.4198	2.5626501923885016e-6
0.4199	2.687717511379528e-6
0.42	2.7316162037133727e-6
0.4201	2.8194135923883432e-6
0.4202	2.9728841696779635e-6
0.4203	3.0162896268499286e-6
0.4204	3.103100545111597e-6
0.4205	3.2767223973058887e-6
0.4206	3.330541067329556e-6
0.4207	3.4163766006831433e-6
0.4208	3.588047682711101e-6
0.4209	3.6772862672521128e-6
0.421	3.762157376780731e-6
0.4211	3.9318996108164056e-6
0.4212	4.059713029155209e-6
0.4213	4.143630552928551e-6
0.4214	4.311465615118977e-6
0.4215	4.481304999216342e-6
0.4216	4.564279653684316e-6
0.4217	4.73022897693679e-6
0.4218	4.94586737096947e-6
0.4219	5.027909752341002e-6
0.422	5.1919945290806904e-6
0.4221	5.457554649575817e-6
0.4222	5.5386752351830464e-6
0.4223	5.700916420081376e-6
0.4224	6.020900625534863e-6
0.4225	6.101109775182939e-6
0.4226	6.2615280878571965e-6
0.4227	6.5823647667181435e-6
0.4228	6.720158673309911e-6
0.4229	6.8787746009945025e-6
0.423	7.196006508680391e-6
0.4231	7.401213735359355e-6
0.4232	7.558047535549156e-6
0.4233	7.871715187076458e-6
0.4234	8.15015086241073e-6
0.4235	8.305222565476976e-6
0.4236	8.615366021614291e-6
0.4237	8.973370543693123e-6
0.4238	9.126699955472283e-6
0.4239	9.433358827918094e-6
0.424	9.877841451790667e-6
0.4241	1.0029448156146752e-5
0.4242	1.033266161265405e-5
0.4243	1.0871147351762973e-5
0.4244	1.1021050713123711e-5
0.4245	1.1320857482572364e-5
0.4246	1.1920471208378465e-5
0.4247	1.2109756713762893e-5
0.4248	1.2406195091180665e-5
0.4249	1.299907202874868e-5
0.425	1.3304535007873351e-5
0.4251	1.3597642859406484e-5
0.4252	1.4183858741122234e-5
0.4253	1.4615132451922021e-5
0.4254	1.4904947219756268e-5
0.4255	1.5484576930082517e-5
0.4256	1.6052136439905006e-5
0.4257	1.6338695147138042e-5
0.4258	1.6911812732359376e-5
0.4259	1.762704199821899e-5
0.426	1.7910381253685136e-5
0.4261	1.8477059931557404e-5
0.4262	1.9352323736550168e-5
0.4263	1.9632479739598295e-5
0.4264	2.0192791908904533e-5
0.4265	2.1241512961984377e-5
0.4266	2.1518521507209995e-5
0.4267	2.2072538757224595e-5
0.4268	2.3180573895507832e-5
0.4269	2.3583176761161793e-5
0.427	2.4130969881024862e-5
0.4271	2.5226556744744604e-5
0.4272	2.5842343433765497e-5
0.4273	2.6383982421769252e-5
0.4274	2.7467261007828716e-5
0.4275	2.8313241791280447e-5
0.4276	2.884879586406956e-5
0.4277	2.9919904606069762e-5
0.4278	3.101451559396865e-5
0.4279	3.1544053195656445e-5
0.428	3.260312898212874e-5
0.4281	3.396634020036979e-5
0.4282	3.4489929011572194e-5
0.4283	3.553710720404637e-5
0.4284	3.719053802424856e-5
0.4285	3.770824497103782e-5
0.4286	3.87436594219496e-5
0.4287	4.07107017710839e-5
0.4288	4.1222593033863864e-5
0.4289	4.224637610430572e-5
0.429	4.4293944424720765e-5
0.4291	4.505846692206961e-5
0.4292	4.607074949938881e-5
0.4293	4.809531678486676e-5
0.4294	4.924340227151678e-5
0.4295	5.0244313786764607e-5
0.4296	5.2246138900496825e-5
0.4297	5.3807125957815746e-5
0.4298	5.4796794403051874e-5
0.4299	5.677613333022222e-5
0.43	5.878171510048339e-5
0.4301	5.976026704593938e-5
0.4302	6.17173729280518e-5
0.4303	6.420176626927701e-5
0.4304	6.516932688038304e-5
0.4305	6.710445004931543e-5
0.4306	7.01045754367479e-5
0.4307	7.106126849102661e-5
0.4308	7.297465650281913e-5
0.4309	7.653032924129535e-5
0.431	7.747627714512703e-5
0.4311	7.936817481351299e-5
0.4312	8.3151977593198e-5
0.4313	8.445763195056094e-5
0.4314	8.63282813802482e-5
0.4315	9.006958751628914e-5
0.4316	9.205192151377568e-5
0.4317	9.39015621334871e-5
0.4318	9.760085048704907e-5
0.4319	0.00010030927272275614
0.432	0.00010213814131803704
0.4321	0.00010579588546384715
0.4322	0.00010928359330012901
0.4323	0.00011109192404592993
0.4324	0.00011470859233744476
0.4325	0.00011903282879133658
0.4326	0.00012082085328437964
0.4327	0.00012439690891851977
0.4328	0.00012961923467229422
0.4329	0.00013138718196323136
0.433	0.00013492308304469957
0.4331	0.00014110966428000364
0.4332	0.00014285776090537485
0.4333	0.0001463539605105745
0.4334	0.00015334638513894648
0.4335	0.0001553043433021279
0.4336	0.0001587612895426979
0.4337	0.00016567520687425612
0.4338	0.00016880390647349864
0.4339	0.0001722220425594817
0.434	0.00017905833902701987
0.4341	0.00018343899167039555
0.4342	0.00018681875597305588
0.4343	0.00019357830833152817
0.4344	0.00019929806269215202
0.4345	0.00020263988880645908
0.4346	0.00020932356425795379
0.4347	0.0002164758841080451
0.4348	0.00021978020091483947
0.4349	0.00022638885723291722
0.435	0.00023507391988568756
0.4351	0.00023834115161354516
0.4352	0.00024487563726697327
0.4353	0.00025520075324212164
0.4354	0.0002584313195289323
0.4355	0.0002648924738048479
0.4356	0.00027697252854500616
0.4357	0.00028016684449928234
0.4358	0.00028655549762581585
0.4359	0.00029933288875168447
0.436	0.0003036718923632513
0.4361	0.0003099888656316409
0.4362	0.00032262289514737544
0.4363	0.0003290791434816268
0.4364	0.0003353252493678556
0.4365	0.0003478175422678957
0.4366	0.0003565303058446912
0.4367	0.00036270634813067714
0.4368	0.0003750585120203899
0.4369	0.00038617665362203053
0.437	0.0003922834275163981
0.4371	0.0004044970528536438
0.4372	0.0004181795920140262
0.4373	0.00042421788427249025
0.4374	0.00043629454460841
0.4375	0.0004527112492643711
0.4376	0.00045868183830976
0.4377	0.00047062309052884303
0.4378	0.0004899550966905949
0.4379	0.0004958587527325416
0.438	0.0005076661372920272
0.4381	0.0005301065975846169
0.4382	0.0005359440827389443
0.4383	0.0005476191239076112
0.4384	0.0005709694896903459
0.4385	0.0005791459542354263
0.4386	0.0005906901603318235
0.4387	0.000613778849652773
0.4388	0.0006256858729993037
0.4389	0.0006371007366294694
0.439	0.0006599307348427596
0.4391	0.0006757994652090444
0.4392	0.0006870864635037641
0.4393	0.0007096607250098797
0.4394	0.000729737250145231
0.4395	0.0007408978449968771
0.4396	0.0007632192937164129
0.4397	0.000787765445844715
0.4398	0.0007988010841437137
0.4399	0.0008208726139903779
0.44	0.0008501668084666441
0.4401	0.0008610789223376081
0.4402	0.0008829033976905561
0.4403	0.0009172415061015455
0.4404	0.0009280315131391118
0.4405	0.000949611769314688
0.4406	0.0009893080277234207
0.4407	0.0009999773312278275
0.4408	0.0010213161749507845
0.4409	0.0010639948092859522
0.441	0.0010772541171621436
0.4411	0.0010983543270364042
0.4412	0.0011405556726140794
0.4413	0.0011602198585726837
0.4414	0.001181084185551701
0.4415	0.0012228137447543388
0.4416	0.001249253808372211
0.4417	0.0012698849762289822
0.4418	0.0013111481970676966
0.4419	0.001344757540517578
0.442	0.001365158246314353
0.4421	0.0014059605233685737
0.4422	0.0014471560438080024
0.4423	0.0014673289583657294
0.4424	0.0015076756337223246
0.4425	0.0015568988541485127
0.4426	0.0015768466225160494
0.4427	0.0016167429867079757
0.4428	0.0016744612256477764
0.4429	0.0016941864675708903
0.443	0.001733637760515419
0.4431	0.0018003453408557695
0.4432	0.0018198506512459476
0.4433	0.0018588620631824994
0.4434	0.0019350815603788802
0.4435	0.001954369509781954
0.4436	0.001992946182209564
0.4437	0.0020701026217437085
0.4438	0.002098302847102742
0.4439	0.002136449873717154
0.444	0.002212746953073602
0.4441	0.0022522412636063046
0.4442	0.0022899636912366923
0.4443	0.0023654115056333646
0.4444	0.002416807524599106
0.4445	0.002454110354144384
0.4446	0.002528718906904817
0.4447	0.002592657968300572
0.4448	0.002629546155665265
0.4449	0.002703325360091126
0.445	0.002780483953257985
0.4451	0.002816962410287593
0.4452	0.0028899220915301763
0.4453	0.0029810133449219966
0.4454	0.0030170869403377933
0.4455	0.0030892368372683514
0.4456	0.003195012041040024
0.4457	0.003230685601373193
0.4458	0.003302035368451946
0.4459	0.00342328553542912
0.446	0.003458563845954146
0.4461	0.003529123055097765
0.4462	0.0036666805195919084
0.4463	0.0037015683252590963
0.4464	0.003771346467706441
0.4465	0.0039109128781957036
0.4466	0.003960588527906118
0.4467	0.0040295950160819894
0.4468	0.004167617895306322
0.4469	0.004236558455242829
0.447	0.004304802624619455
0.4471	0.00444130064865004
0.4472	0.00453045833226374
0.4473	0.0045979494432197236
0.4474	0.004732941137830585
0.4475	0.004843316353210627
0.4476	0.004910063592887024
0.4477	0.005043567337269737
0.4478	0.005176210460807725
0.4479	0.00524222294496096
0.448	0.00537425697543293
0.4481	0.005530270157980229
0.4482	0.00559555693283147
0.4483	0.005726139346537126
0.4484	0.005906678350802026
0.4485	0.005971248394882709
0.4486	0.006100397153486903
0.4487	0.006306673221317656
0.4488	0.0063705354473107805
0.4489	0.006498268380683686
0.449	0.00673155012878463
0.4491	0.0067947133853614745
0.4492	0.006921048195254274
0.4493	0.0071737510087783495
0.4494	0.00724513661143808
0.4495	0.007370090875148715
0.4496	0.007620031874759465
0.4497	0.0077232205884367735
0.4498	0.007846811762465067
0.4499	0.00809402587806597
0.45	0.008230443816578711
0.4501	0.008352689240270161
0.4502	0.008597211167099422
0.4503	0.00876834983192442
0.4504	0.008889266731102009
0.4505	0.009131130937004411
0.4506	0.009338549224678286
0.4507	0.009458154715261685
0.4508	0.009697395447935036
0.4509	0.009942721675319423
0.451	0.010061032766931035
0.4511	0.01029768406114608
0.4512	0.010582618006530972
0.4513	0.01069965160608827
0.4514	0.010933747290881061
0.4515	0.011260062248843397
0.4516	0.01137583516413716
0.4517	0.011607408869972987
0.4518	0.011976953717859732
0.4519	0.01209148266111778
0.452	0.012320567827026004
0.4521	0.012735269100892354
0.4522	0.012848570692328577
0.4523	0.0130752005730078
0.4524	0.013528567164747471
0.4525	0.013649155322161335
0.4526	0.013873362995054686
0.4527	0.014321882899538846
0.4528	0.014495374182933568
0.4529	0.014717192555274025
0.453	0.015160931641755034
0.4531	0.0153894485764972
0.4532	0.015608910392323224
0.4533	0.016047934202533472
0.4534	0.016333685576409334
0.4535	0.016550823423551363
0.4536	0.016985197185702416
0.4537	0.01733048012847055
0.4538	0.017545326445509265
0.4539	0.01797511508823395
0.454	0.018382317147469705
0.4541	0.01859490423066729
0.4542	0.01902017239690729
0.4543	0.01949177360802171
0.4544	0.019702133618227848
0.4545	0.020122945679070116
0.4546	0.020661520627447263
0.4547	0.020869685596981918
0.4548	0.02128610566544823
0.4549	0.021894325538721157
0.455	0.022100327378236764
0.4551	0.022512419323031486
0.4552	0.02319305395160921
0.4553	0.02339692445693531
0.4554	0.023804751916157652
0.4555	0.024560671800223477
0.4556	0.024762442659197453
0.4557	0.025166069054025412
0.4558	0.025973660772421376
0.4559	0.026199950174639663
0.456	0.026599438722994046
0.4561	0.02739874783330086
0.4562	0.027712619571972182
0.4563	0.028108033302170387
0.4564	0.028899186036040553
0.4565	0.02930372979653332
0.4566	0.02969513156094372
0.4567	0.030478253794635347
0.4568	0.030976668148597578
0.4569	0.031364120637306835
0.457	0.032139337919101556
0.4571	0.032734932241489226
0.4572	0.033118497995996185
0.4573	0.033885935573668785
0.4574	0.034582131938745084
0.4575	0.03496187336569651
0.4576	0.035721656214066755
0.4577	0.036521991269800144
0.4578	0.03689797065478512
0.4579	0.0376502235033855
0.458	0.038558350323916954
0.4581	0.03893062984533834
0.4582	0.039675477206234766
0.4583	0.040695167122344264
0.4584	0.0410638088653876
0.4585	0.04180137506119352
0.4586	0.04293651946897271
0.4587	0.04330158543969442
0.4588	0.04403199463182268
0.4589	0.04528660678005413
0.459	0.04564815891961317
0.4591	0.046371535136813524
0.4592	0.04774975189386759
0.4593	0.04810785209292641
0.4594	0.04882431926016076
0.4595	0.05025832190869744
0.4596	0.050685112974870675
0.4597	0.05139479494258226
0.4598	0.05281520704503334
0.4599	0.053384516581920095
0.46	0.05408753715575723
0.4601	0.05549460687775172
0.4602	0.05621076669026085
0.4603	0.0569072496613203
0.4604	0.05830122512902272
0.4605	0.05916869758127115
0.4606	0.05985876675693118
0.4607	0.06123989611898996
0.4608	0.06226327577671915
0.4609	0.06294705501213713
0.461	0.06431558650295982
0.4611	0.06549960176680393
0.4612	0.06617721499715858
0.4613	0.06753339700167463
0.4614	0.06888291173459322
0.4615	0.06955448300815718
0.4616	0.07089856412823978
0.4617	0.07241857928085502
0.4618	0.07308423279298913
0.4619	0.07441646191571917
0.462	0.07611211715373904
0.4621	0.0767719772819055
0.4622	0.07809260364987282
0.4623	0.07996917898823752
0.4624	0.08062337032813569
0.4625	0.08193264361198513
0.4626	0.08399556106084374
0.4627	0.08464420846377886
0.4628	0.08594237883722226
0.4629	0.0881972040653311
0.463	0.08884043267693312
0.4631	0.0901277508944621
0.4632	0.0925801949160949
0.4633	0.09321813021651212
0.4634	0.09449484769406125
0.4635	0.09705167716195906
0.4636	0.09778353643173497
0.4637	0.09904990533056085
0.4638	0.10158598279481766
0.4639	0.10254303665382819
0.464	0.10379930996788593
0.4641	0.10631514318832676
0.4642	0.10750316812804848
0.4643	0.10874959977516507
0.4644	0.11124569833213649
0.4645	0.11267062200472346
0.4646	0.11390746692188562
0.4647	0.11638434240797915
0.4648	0.11805224539861534
0.4649	0.11927975964170981
0.465	0.12173792586240367
0.4651	0.1236550435265411
0.4652	0.12487348437490581
0.4653	0.12731345755884507
0.4654	0.1294861819338337
0.4655	0.13069580800000144
0.4656	0.1331181070196817
0.4657	0.13555298882090439
0.4658	0.13675406016594419
0.4659	0.13915920676961227
0.466	0.1418629574818676
0.4661	0.14305573573675548
0.4662	0.14544425479239326
0.4663	0.14842374886792178
0.4664	0.1496084973614
0.4665	0.1519809171137124
0.4666	0.15524319428894146
0.4667	0.15642017818235557
0.4668	0.1587770305237449
0.4669	0.16232929826753525
0.467	0.1634987846971706
0.4671	0.16584060545374382
0.4672	0.16969024156066118
0.4673	0.17085249978813552
0.4674	0.17317982902186144
0.4675	0.17733438436477178
0.4676	0.1784896859360782
0.4677	0.18080306826428746
0.4678	0.18527026972138994
0.4679	0.1864188886352259
0.468	0.18871887356872874
0.4681	0.19332987285163167
0.4682	0.1946488400270607
0.4683	0.19693598232824722
0.4684	0.20152117335618328
0.4685	0.20318846277214128
0.4686	0.20546332283452579
0.4687	0.21002383240806827
0.4688	0.21204687417997456
0.4689	0.21431001843075118
0.469	0.21884698538826095
0.4691	0.22123339061820504
0.4692	0.22348539194549702
0.4693	0.22799996802446665
0.4694	0.23075753222365605
0.4695	0.23299897043026702
0.4696	0.23749232118196525
0.4697	0.24062902793911334
0.4698	0.24286049022472572
0.4699	0.24733379598606195
0.47	0.2508578209011983
0.4701	0.2530799023751147
0.4702	0.25753435930194596
0.4703	0.26145407420624733
0.4704	0.2636673784329342
0.4705	0.26810419959936893
0.4706	0.2724281770828044
0.4707	0.27463331666267915
0.4708	0.2790537332312951
0.4709	0.283790751501166
0.471	0.28598834868926376
0.4711	0.290393611157558
0.4712	0.2955526592523958
0.4713	0.29774334661777224
0.4714	0.30213472614659764
0.4715	0.3077250095313808
0.4716	0.3099094306603439
0.4717	0.31428822049057004
0.4718	0.32031916706083546
0.4719	0.32249797730736235
0.472	0.3268654942715293
0.4721	0.33334676079570724
0.4722	0.3355206280826933
0.4723	0.33987821421901093
0.4724	0.34681969325021367
0.4725	0.34898929892551805
0.4726	0.3533383232022098
0.4727	0.3607501504927718
0.4728	0.36291619024437805
0.4729	0.3672580504030796
0.473	0.375150612857397
0.4731	0.37731379769239626
0.4732	0.3816499222201075
0.4733	0.3900338664237794
0.4734	0.39219492371631537
0.4735	0.39652677395627656
0.4736	0.40522969136762754
0.4737	0.4075726899360201
0.4738	0.41190176234884723
0.4739	0.4205990736993715
0.474	0.42346055041563346
0.4741	0.42778837900312067
0.4742	0.4364831801430218
0.4743	0.4398723058921403
0.4744	0.44420046479732445
0.4745	0.4528959325631359
0.4746	0.45682211903284264
0.4747	0.46115222533124994
0.4748	0.4698516232100559
0.4749	0.4743245307988496
0.475	0.4786582474973137
0.4751	0.4873649317127978
0.4752	0.49239447799831354
0.4753	0.4967335172593954
0.4754	0.5054509433165022
0.4755	0.5110473121203071
0.4756	0.5153934387321775
0.4757	0.5241251684609238
0.4758	0.5302988195481882
0.4759	0.5346538546618778
0.476	0.5434035638050384
0.4761	0.5501652432600954
0.4762	0.5545310684183055
0.4763	0.5633025548123913
0.4764	0.5706633061339701
0.4765	0.5750418676182006
0.4766	0.583839060022403
0.4767	0.5918102359853266
0.4768	0.5962035495109541
0.4769	0.6050305171446319
0.477	0.6136237924780163
0.4771	0.618033948270185
0.4772	0.6268949111261078
0.4773	0.6361222960616164
0.4774	0.6405514643484427
0.4775	0.649450804356474
0.4776	0.659324659103975
0.4777	0.6637750960676664
0.4778	0.6727173691919942
0.4779	0.6832504194040828
0.478	0.6877244736351974
0.4781	0.6967144229977413
0.4782	0.7079197762890147
0.4783	0.7124198957943193
0.4784	0.7214624659277088
0.4785	0.7333536295194675
0.4786	0.7378823693397849
0.4787	0.7469827216855118
0.4788	0.7595736212517146
0.4789	0.7641336517528697
0.479	0.7732971815340771
0.4791	0.7866021813299227
0.4792	0.7911962972375504
0.4793	0.8004286518516888
0.4794	0.8144625762121545
0.4795	0.819093706469835
0.4796	0.8284008055643864
0.4797	0.8431789618664407
0.4798	0.8478501804065731
0.4799	0.8572382378215687
0.48	0.8727764410106049
0.4801	0.8774909785387874
0.4802	0.8869665263233298
0.4803	0.9032811251116463
0.4804	0.9080423820183581
0.4805	0.9176122967552911
0.4806	0.9347202016081758
0.4807	0.9395317621365048
0.4808	0.949203293840327
0.4809	0.9671220068734715
0.481	0.9719876546888394
0.4811	0.9817684585776049
0.4812	1.0005161054981608
0.4813	1.0054398408258431
0.4814	1.0153380123089544
0.4815	1.034933376541487
0.4816	1.0399194350606715
0.4817	1.0499435483320954
0.4818	1.0702031743014522
0.4819	1.0754589811896544
0.482	1.0856181318713496
0.4821	1.1061536010222441
0.4822	1.1120925569764288
0.4823	1.12239640932104
0.4824	1.1432275502011386
0.4825	1.1498558885603345
0.4826	1.160314727797156
0.4827	1.1814626565451536
0.4828	1.1887864756759223
0.4829	1.1994112661717797
0.483	1.2208985084532116
0.4831	1.2289237289160055
0.4832	1.2397261789254856
0.4833	1.2615768058618912
0.4834	1.2703091204390742
0.4835	1.2813017543394298
0.4836	1.3035415343605525
0.4837	1.312986349717157
0.4838	1.3241825887658552
0.4839	1.346839157627128
0.484	1.3570015261473303
0.4841	1.3684157789690383
0.4842	1.391518830547628
0.4843	1.4024033706149899
0.4844	1.4140511348252902
0.4845	1.4376326357499303
0.4846	1.4492434384069748
0.4847	1.461141415019019
0.4848	1.4852358467172226
0.4849	1.497576366236505
0.485	1.5097425887825653
0.4851	1.5343872211628675
0.4852	1.547460146570462
0.4853	1.559914127213355
0.4854	1.5851493289641458
0.4855	1.5989564329560828
0.4856	1.6117193282788442
0.4857	1.637588919689519
0.4858	1.652130880645047
0.4859	1.6652256803074963
0.486	1.691777335640535
0.4861	1.7070535275285172
0.4862	1.7205052695873073
0.4863	1.7477909774004279
0.4864	1.7637992212522668
0.4865	1.7776352386831822
0.4866	1.8057118301814514
0.4867	1.8224480994082906
0.4868	1.8366983032797908
0.4869	1.865628060849082
0.487	1.8830861309381572
0.4871	1.8977833368070582
0.4872	1.9276346974467369
0.4873	1.9458057283843648
0.4874	1.9609860338744416
0.4875	1.99183440544457
0.4876	2.01070644245345
0.4877	2.026409665709061
0.4878	2.0583383779140605
0.4879	2.077895752591107
0.488	2.09416594346687
0.4881	2.1272673605492467
0.4882	2.147489970021452
0.4883	2.1643760086026247
0.4884	2.198752837131164
0.4885	2.219615273108143
0.4886	2.2371715736236366
0.4887	2.2729384069523078
0.4888	2.294408899135139
0.4889	2.3126962417526777
0.489	2.3499813932710008
0.4891	2.3720205219181034
0.4892	2.3911070406053274
0.4893	2.4300547315798116
0.4894	2.452613851360958
0.4895	2.472576213375322
0.4896	2.5133491990741685
0.4897	2.5363684995913482
0.4898	2.557293321801267
0.4899	2.6000760632070885
0.49	2.623482169219803
0.4901	2.64546772916069
0.4902	2.6904702490339876
0.4903	2.714173233357683
0.4904	2.737331549815853
0.4905	2.7847941542110033
0.4906	2.808683795386992
0.4907	2.8331431759844006
0.4908	2.883342279931657
0.4909	2.9072833406219183
0.491	2.9331915246535587
0.4911	2.986446900047733
0.4912	3.010273124089774
0.4913	3.037801191111965
0.4914	3.094485065486153
0.4915	3.117991481773244
0.4916	3.147338755142694
0.4917	3.2078873464788957
0.4918	3.2308203112828857
0.4919	3.262220568503179
0.492	3.32714886592513
0.4921	3.3491930486934587
0.4922	3.3829224685062176
0.4923	3.4528433967871037
0.4924	3.473604581127343
0.4925	3.5099920286523885
0.4926	3.5853005446098445
0.4927	3.6046236948148342
0.4928	3.6440641990820706
0.4929	3.7218932193741012
0.493	3.7429088895366793
0.4931	3.7858815485746633
0.4932	3.8662468335352207
0.4933	3.889228730407961
0.4934	3.936320864421853
0.4935	4.019203084908955
0.4936	4.044488418745024
0.4937	4.096428713126572
0.4938	4.181755681051286
0.4939	4.209765049114258
0.494	4.2674699175773565
0.4941	4.355089917890362
0.4942	4.386355259306131
0.4943	4.4509951357213495
0.4944	4.540636225668663
0.4945	4.5758409957046045
0.4946	4.648937532491182
0.4947	4.740144135301255
0.4948	4.78018250727819
0.4949	4.86375530804658
0.495	4.955786937782635
0.4951	5.001853612551772
0.4952	5.098649478539525
0.4953	5.19031398726196
0.4954	5.244045142254241
0.4955	5.357911244690289
0.4956	5.447279821311021
0.4957	5.51098343794178
0.4958	5.647505982601049
0.4959	5.731402892470742
0.496	5.808454018284508
0.4961	5.976121988828276
0.4962	6.049155441279942
0.4963	6.144716954106001
0.4964	6.352262098404471
0.4965	6.409795046238973
0.4966	6.532238099472029
0.4967	6.751814288394832
0.4968	6.8273184051046165
0.4969	6.991327000628169
0.497	7.220261676686472
0.4971	7.3245828246487505
0.4972	7.559008843168125
0.4973	7.787878914832442
0.4974	7.94345153434736
0.4975	8.316269195528495
0.4976	8.512913205070088
0.4977	8.776648893714611
0.4978	9.312936041251367
0.4979	9.536937169964043
0.498	10.127544315002762
0.4981	10.761370872416833
0.4982	11.469934898580425
0.4983	13.448552234138727
0.4984	Inf
0.4985	Inf
0.4986	Inf
0.4987	Inf
0.4988	Inf
0.4989	Inf
0.499	Inf


==> figures/draw_papx_c0.0.txt <==
100.0	0.5
1000.0	0.5
10000.0	0.5
100000.0	0.5


==> figures/draw_papx_c0.5.txt <==
100.0	0.3085375387259869
1000.0	0.308537538725987
10000.0	0.30853753872598644
100000.0	0.3085375387259849

==> figures/draw_papx_c1.0.txt <==
100.0	0.15865525393145707
1000.0	0.15865525393145719
10000.0	0.15865525393145646
100000.0	0.15865525393145868


==> figures/draw_pup_c0.0.txt <==
100.0	0.5794018984848713
1000.0	0.5253720291809848
10000.0	0.5080317254015676
100000.0	0.502540120032582


==> figures/draw_pup_c0.5.txt <==
100.0	0.32775284236832447
1000.0	0.3284148751267726
10000.0	0.311274848820275
100000.0	0.3123588019102739


==> figures/draw_pup_c1.0.txt <==
100.0	0.21650586736014135
1000.0	0.16870016229643206
10000.0	0.16487935180443303
100000.0	0.159746802144882


==> figures/new_lb_n10000.txt <==
0.45	3.5969474046943805e-8
0.46	9.868768512058766e-6
0.47	0.0008280326226890567
0.48	0.022022357208904667
0.49	0.21390688058081653
0.5	0.9750331537207481
